Summations by parton showers of large logarithms in electron-positron annihilation

In a companion publication, we have explored how to examine the summation of large logarithms in a parton shower. Here, we apply this general program to the thrust distribution in electron-positron annihilation, using several shower algorithms. The method is to work with an appropriate integral transform of the distribution for the observable of interest. Then, we reformulate the parton shower calculation so as to obtain the transformed distribution as an exponential for which we can compute the terms in the perturbative expansion of the exponent.

==> Tables/I2-duct-kT.dat <==
%  Thrust: I2 term
0.000000e+00   1.790437e-01 1.762674e-03   1.471983e-01 1.431504e-03   9.111949e-02 9.407948e-04   -3.251037e-04 8.462531e-04
 2.000000e-01   2.102960e-01 2.063586e-03   1.652266e-01 1.606221e-03   8.812980e-02 1.000898e-03   -3.135058e-02 1.183078e-03
 4.000000e-01   2.450493e-01 2.396730e-03   1.819643e-01 1.776281e-03   7.785004e-02 1.087119e-03   -7.325273e-02 1.630943e-03
 6.000000e-01   2.828851e-01 2.758627e-03   1.957385e-01 1.935528e-03   5.816301e-02 1.243025e-03   -1.250353e-01 2.154303e-03
 8.000000e-01   3.230104e-01 3.143446e-03   2.044913e-01 2.081592e-03   2.744355e-02 1.510628e-03   -1.825568e-01 2.688902e-03
 1.000000e+00   3.641951e-01 3.543303e-03   2.059501e-01 2.220263e-03   -1.469048e-02 1.899328e-03   -2.373795e-01 3.148510e-03
 1.200000e+00   4.047595e-01 3.949287e-03   1.979655e-01 2.369234e-03   -6.646839e-02 2.374968e-03   -2.764970e-01 3.460777e-03
 1.400000e+00   4.426482e-01 4.353327e-03   1.790265e-01 2.556594e-03   -1.231828e-01 2.871814e-03   -2.840677e-01 3.651439e-03
 1.600000e+00   4.756187e-01 4.750683e-03   1.488778e-01 2.809521e-03   -1.770428e-01 3.315120e-03   -2.461617e-01 3.943661e-03
 1.800000e+00   5.015497e-01 5.142343e-03   1.090522e-01 3.137188e-03   -2.182782e-01 3.653983e-03   -1.583051e-01 4.649951e-03
 2.000000e+00   5.188226e-01 5.536152e-03   6.302256e-02 3.522746e-03   -2.378237e-01 3.898268e-03   -3.300714e-02 5.767117e-03
 2.200000e+00   5.266716e-01 5.945696e-03   1.569474e-02 3.933625e-03   -2.310512e-01 4.128386e-03   9.837050e-02 6.928340e-03
 2.400000e+00   5.253581e-01 6.387000e-03   -2.781615e-02 4.341692e-03   -2.008220e-01 4.439131e-03   1.948816e-01 7.803088e-03
 2.600000e+00   5.160558e-01 6.874670e-03   -6.375651e-02 4.737684e-03   -1.575594e-01 4.853199e-03   2.254955e-01 8.384527e-03
 2.800000e+00   5.004474e-01 7.419504e-03   -9.091152e-02 5.131175e-03   -1.152772e-01 5.317036e-03   1.873970e-01 8.924387e-03
 3.000000e+00   4.801853e-01 8.028393e-03   -1.107119e-01 5.539435e-03   -8.541160e-02 5.777084e-03   1.075189e-01 9.603559e-03
 3.200000e+00   4.564490e-01 8.705552e-03   -1.262221e-01 5.976149e-03   -7.249891e-02 6.224798e-03   2.371798e-02 1.040855e-02
 3.400000e+00   4.297627e-01 9.453711e-03   -1.407076e-01 6.447469e-03   -7.442837e-02 6.684972e-03   -3.839511e-02 1.129585e-02
 3.600000e+00   4.000672e-01 1.027462e-02   -1.566369e-01 6.954553e-03   -8.603129e-02 7.193931e-03   -7.353887e-02 1.224149e-02
 3.800000e+00   3.669145e-01 1.116904e-02   -1.754413e-01 7.498565e-03   -1.025181e-01 7.783124e-03   -8.884248e-02 1.320665e-02
 4.000000e+00   3.296552e-01 1.213685e-02   -1.977653e-01 8.084675e-03   -1.208807e-01 8.462844e-03   -9.374545e-02 1.417879e-02
 4.200000e+00   2.875588e-01 1.317756e-02   -2.238287e-01 8.722451e-03   -1.398030e-01 9.216601e-03   -9.529422e-02 1.520182e-02
 4.400000e+00   2.398696e-01 1.429138e-02   -2.537016e-01 9.422023e-03   -1.589471e-01 1.001278e-02   -9.584891e-02 1.635780e-02
 4.600000e+00   1.858233e-01 1.548019e-02   -2.873931e-01 1.018826e-02   -1.778322e-01 1.082546e-02   -9.161711e-02 1.773000e-02
 4.800000e+00   1.246696e-01 1.674805e-02   -3.247095e-01 1.101686e-02   -1.947999e-01 1.165315e-02   -7.563581e-02 1.934801e-02
 5.000000e+00   5.573974e-02 1.810049e-02   -3.650019e-01 1.189559e-02   -2.071132e-01 1.252403e-02   -4.539983e-02 2.114573e-02
 5.200000e+00   -2.145119e-02 1.954306e-02   -4.070837e-01 1.281055e-02   -2.124291e-01 1.347943e-02   -7.363343e-03 2.300102e-02
 5.400000e+00   -1.071138e-01 2.107948e-02   -4.494703e-01 1.375376e-02   -2.102613e-01 1.454464e-02   2.781481e-02 2.484264e-02
 5.600000e+00   -2.011662e-01 2.271061e-02   -4.907757e-01 1.472703e-02   -2.019206e-01 1.571455e-02   5.401021e-02 2.670767e-02
 5.800000e+00   -3.032812e-01 2.443437e-02   -5.299475e-01 1.574010e-02   -1.891900e-01 1.696712e-02   7.227664e-02 2.867846e-02
 6.000000e+00   -4.129531e-01 2.624676e-02   -5.662441e-01 1.680550e-02   -1.733363e-01 1.828525e-02   8.546648e-02 3.078680e-02
 6.200000e+00   -5.295519e-01 2.814330e-02   -5.991439e-01 1.793394e-02   -1.554450e-01 1.966165e-02   9.182978e-02 3.301192e-02
 6.400000e+00   -6.523677e-01 3.012039e-02   -6.284166e-01 1.913193e-02   -1.375257e-01 2.108914e-02   8.437333e-02 3.534776e-02
 6.600000e+00   -7.806961e-01 3.217637e-02   -6.543843e-01 2.040031e-02   -1.230892e-01 2.255590e-02   5.626010e-02 3.782216e-02
 6.800000e+00   -9.139743e-01 3.431193e-02   -6.781720e-01 2.173334e-02   -1.164133e-01 2.405205e-02   7.663615e-03 4.045400e-02
 7.000000e+00   -1.051946e+00 3.652980e-02   -7.016856e-01 2.311905e-02   -1.206626e-01 2.557736e-02   -5.016332e-02 4.323006e-02
 7.200000e+00   -1.194781e+00 3.883356e-02   -7.271672e-01 2.454184e-02   -1.357043e-01 2.714329e-02   -9.631060e-02 4.611164e-02
 7.400000e+00   -1.343065e+00 4.122596e-02   -7.563861e-01 2.598693e-02   -1.568992e-01 2.876872e-02   -1.085192e-01 4.902975e-02
 7.600000e+00   -1.497618e+00 4.370716e-02   -7.897911e-01 2.744531e-02   -1.760400e-01 3.046781e-02   -7.532824e-02 5.190851e-02
 7.800000e+00   -1.659177e+00 4.627363e-02   -8.260798e-01 2.891635e-02   -1.844621e-01 3.223632e-02   -4.199296e-03 5.473991e-02
 8.000000e+00   -1.828059e+00 4.891805e-02   -8.624885e-01 3.040611e-02   -1.767646e-01 3.405374e-02   8.111998e-02 5.760140e-02
 8.200000e+00   -2.003958e+00 5.163017e-02   -8.956995e-01 3.192197e-02   -1.529465e-01 3.590279e-02   1.527649e-01 6.055704e-02
 8.400001e+00   -2.185937e+00 5.439813e-02   -9.229137e-01 3.346780e-02   -1.179169e-01 3.778125e-02   1.909681e-01 6.358748e-02
 8.600000e+00   -2.372620e+00 5.720943e-02   -9.426277e-01 3.504255e-02   -7.932227e-02 3.969116e-02   1.880325e-01 6.665742e-02
 8.800000e+00   -2.562492e+00 6.005178e-02   -9.549530e-01 3.664102e-02   -4.534840e-02 4.162508e-02   1.456457e-01 6.978979e-02
 9.000000e+00   -2.754217e+00 6.291329e-02   -9.615566e-01 3.825455e-02   -2.313941e-02 4.356951e-02   7.235012e-02 7.302728e-02
 9.200000e+00   -2.946923e+00 6.578235e-02   -9.653200e-01 3.987133e-02   -1.747832e-02 4.551798e-02   -1.680725e-02 7.636473e-02
 9.400001e+00   -3.140390e+00 6.864708e-02   -9.697416e-01 4.147823e-02   -2.957760e-02 4.747586e-02   -1.016824e-01 7.974809e-02
 9.600000e+00   -3.335088e+00 7.149464e-02   -9.781478e-01 4.306419e-02   -5.650914e-02 4.945390e-02   -1.621915e-01 8.311187e-02
 9.800000e+00   -3.532076e+00 7.431068e-02   -9.929168e-01 4.462398e-02   -9.197164e-02 5.145845e-02   -1.859124e-01 8.640524e-02
 1.000000e+01   -3.732745e+00 7.707934e-02   -1.014998e+00 4.616009e-02   -1.283963e-01 5.348409e-02   -1.728025e-01 8.960328e-02
 1.020000e+01   -3.938532e+00 7.978416e-02   -1.043899e+00 4.768163e-02   -1.592466e-01 5.551067e-02   -1.319902e-01 9.271917e-02
 1.040000e+01   -4.150655e+00 8.240972e-02   -1.078019e+00 4.920008e-02   -1.799746e-01 5.750700e-02   -7.267181e-02 9.580958e-02
 1.060000e+01   -4.369932e+00 8.494369e-02   -1.114996e+00 5.072308e-02   -1.873137e-01 5.944236e-02   1.775208e-03 9.894434e-02
 1.080000e+01   -4.596646e+00 8.737875e-02   -1.151854e+00 5.224915e-02   -1.783128e-01 6.130002e-02   9.025010e-02 1.021555e-01
 1.100000e+01   -4.830431e+00 8.971364e-02   -1.185079e+00 5.376622e-02   -1.507749e-01 6.308179e-02   1.848933e-01 1.054122e-01
 1.120000e+01   -5.070186e+00 9.195305e-02   -1.210950e+00 5.525512e-02   -1.051839e-01 6.479951e-02   2.669278e-01 1.086412e-01
 1.140000e+01   -5.314105e+00 9.410664e-02   -1.226265e+00 5.669587e-02   -4.643875e-02 6.646061e-02   3.126414e-01 1.117787e-01
 1.160000e+01   -5.559866e+00 9.618739e-02   -1.229259e+00 5.807304e-02   1.621982e-02 6.806087e-02   3.040320e-01 1.147963e-01
 1.180000e+01   -5.805005e+00 9.821011e-02   -1.220290e+00 5.937843e-02   7.121611e-02 6.958924e-02   2.366083e-01 1.176761e-01
 1.200000e+01   -6.047357e+00 1.001901e-01   -1.202017e+00 6.061122e-02   1.076771e-01 7.103570e-02   1.218556e-01 1.203863e-01
 1.220000e+01   -6.285489e+00 1.021422e-01   -1.178945e+00 6.177718e-02   1.184434e-01 7.239369e-02   -1.538269e-02 1.228947e-01
 1.240000e+01   -6.518976e+00 1.040803e-01   -1.156458e+00 6.288715e-02   1.021446e-01 7.365916e-02   -1.433666e-01 1.252000e-01
 1.260000e+01   -6.748450e+00 1.060171e-01   -1.139573e+00 6.395467e-02   6.373638e-02 7.483324e-02   -2.321334e-01 1.273328e-01
 1.280000e+01   -6.975416e+00 1.079646e-01   -1.131777e+00 6.499341e-02   1.320579e-02 7.592880e-02   -2.628138e-01 1.293166e-01
 1.300000e+01   -7.201853e+00 1.099342e-01   -1.134293e+00 6.601598e-02   -3.741961e-02 7.697050e-02   -2.345961e-01 1.311387e-01
 1.320000e+01   -7.429753e+00 1.119368e-01   -1.146053e+00 6.703464e-02   -7.783625e-02 7.798204e-02   -1.647662e-01 1.327939e-01
 1.340000e+01   -7.660713e+00 1.139838e-01   -1.164355e+00 6.806250e-02   -1.023522e-01 7.897354e-02   -8.025761e-02 1.343412e-01
 1.360000e+01   -7.895711e+00 1.160872e-01   -1.185905e+00 6.911294e-02   -1.106802e-01 7.994633e-02   -6.545112e-03 1.358698e-01
 1.380000e+01   -8.135095e+00 1.182601e-01   -1.207809e+00 7.019787e-02   -1.068089e-01 8.090848e-02   4.005689e-02 1.374237e-01
 1.400000e+01   -8.378731e+00 1.205172e-01   -1.228213e+00 7.132720e-02   -9.667539e-02 8.188088e-02   5.687967e-02 1.389873e-01
 1.420000e+01   -8.626231e+00 1.228746e-01   -1.246406e+00 7.251033e-02   -8.533293e-02 8.288849e-02   5.475382e-02 1.405437e-01
 1.440000e+01   -8.877149e+00 1.253500e-01   -1.262417e+00 7.375838e-02   -7.495206e-02 8.394999e-02   4.972524e-02 1.421241e-01
 1.460000e+01   -9.131065e+00 1.279623e-01   -1.276412e+00 7.508518e-02   -6.491291e-02 8.507829e-02   5.236992e-02 1.437880e-01
 1.480000e+01   -9.387572e+00 1.307321e-01   -1.288275e+00 7.650718e-02   -5.324961e-02 8.628841e-02   6.636285e-02 1.455778e-01
 1.500000e+01   -9.646195e+00 1.336819e-01   -1.297434e+00 7.804344e-02   -3.737467e-02 8.760163e-02   9.533796e-02 1.475109e-01
 1.520000e+01   -9.906288e+00 1.368367e-01   -1.302712e+00 7.971638e-02   -1.379581e-02 8.904311e-02   1.437910e-01 1.496064e-01
 1.540000e+01   -1.016690e+01 1.402248e-01   -1.302185e+00 8.155303e-02   2.120518e-02 9.063896e-02   2.076296e-01 1.519061e-01
 1.560000e+01   -1.042661e+01 1.438787e-01   -1.293364e+00 8.358630e-02   6.903565e-02 9.241818e-02   2.678727e-01 1.544675e-01
 1.580000e+01   -1.068353e+01 1.478367e-01   -1.273930e+00 8.585669e-02   1.263054e-01 9.441828e-02   2.975651e-01 1.573347e-01
 1.600000e+01   -1.093539e+01 1.521452e-01   -1.242772e+00 8.841504e-02   1.845087e-01 9.668807e-02   2.744325e-01 1.605336e-01
 1.620000e+01   -1.117992e+01 1.568614e-01   -1.200844e+00 9.132649e-02   2.319471e-01 9.928667e-02   1.900076e-01 1.641142e-01
 1.640000e+01   -1.141523e+01 1.620569e-01   -1.151486e+00 9.467551e-02   2.571534e-01 1.022880e-01   5.603311e-02 1.681644e-01
 1.660000e+01   -1.164036e+01 1.678229e-01   -1.099937e+00 9.857222e-02   2.533514e-01 1.057935e-01   -9.252731e-02 1.727750e-01
 1.680000e+01   -1.185545e+01 1.742762e-01   -1.051972e+00 1.031609e-01   2.224688e-01 1.099441e-01   -2.064921e-01 1.780351e-01
 1.700000e+01   -1.206169e+01 1.815677e-01   -1.012013e+00 1.086317e-01   1.758281e-01 1.149285e-01   -2.454253e-01 1.840789e-01
 1.720000e+01   -1.226090e+01 1.898936e-01   -9.815765e-01 1.152347e-01   1.301211e-01 1.209986e-01   -1.980977e-01 1.911154e-01
 1.740000e+01   -1.245484e+01 1.995099e-01   -9.588370e-01 1.232963e-01   1.011241e-01 1.284923e-01   -8.318579e-02 1.994101e-01
 1.760000e+01   -1.264465e+01 2.107510e-01   -9.393066e-01 1.332382e-01   9.921935e-02 1.378543e-01   6.757016e-02 2.092651e-01
 1.780000e+01   -1.283038e+01 2.240526e-01   -9.170410e-01 1.455982e-01   1.288202e-01 1.496440e-01   2.289699e-01 2.210540e-01
 1.800000e+01   -1.301085e+01 2.399807e-01   -8.856120e-01 1.610500e-01   1.909168e-01 1.645350e-01   3.924179e-01 2.353049e-01
 1.820000e+01   -1.318358e+01 2.592651e-01   -8.384728e-01 1.804212e-01   2.860396e-01 1.833245e-01   5.592796e-01 2.527534e-01
 1.840000e+01   -1.334475e+01 2.828363e-01   -7.689757e-01 2.047057e-01   4.143489e-01 2.069550e-01   7.211978e-01 2.743703e-01
 1.860000e+01   -1.348925e+01 3.118665e-01   -6.707342e-01 2.350829e-01   5.724366e-01 2.365558e-01   8.520134e-01 3.014575e-01
 1.880000e+01   -1.361078e+01 3.478093e-01   -5.385928e-01 2.729443e-01   7.515816e-01 2.735065e-01   9.305056e-01 3.357268e-01
 1.900000e+01   -1.370221e+01 3.924409e-01   -3.693719e-01 3.199424e-01   9.418917e-01 3.195232e-01   9.688952e-01 3.791400e-01
 1.920000e+01   -1.375595e+01 4.479084e-01   -1.613877e-01 3.780659e-01   1.139255e+00 3.767268e-01   1.009047e+00 4.336057e-01
 1.940000e+01   -1.376407e+01 5.167851e-01   8.711598e-02 4.497337e-01   1.348698e+00 4.476486e-01   1.096757e+00 5.010959e-01
 1.960000e+01   -1.371816e+01 6.021553e-01   3.797863e-01 5.379089e-01   1.583842e+00 5.352358e-01   1.272989e+00 5.843151e-01
 1.980000e+01   -1.360874e+01 7.077209e-01   7.238242e-01 6.462060e-01   1.866854e+00 6.429419e-01   1.583679e+00 6.869135e-01
 2.000000e+01   -1.342439e+01 8.379468e-01   1.131808e+00 7.790128e-01   2.229330e+00 7.749017e-01   2.073502e+00 8.127420e-01



==> Tables/I2-duct-lmd.dat <==
%  Thrust: I2 term
0.000000e+00   2.119411e-01 2.200564e-03   1.787736e-01 1.778723e-03   1.200114e-01 1.135457e-03   2.315297e-02 9.724746e-04
 2.000000e-01   2.501185e-01 2.574434e-03   2.030662e-01 1.989367e-03   1.219592e-01 1.183142e-03   -5.536491e-03 1.389256e-03
 4.000000e-01   2.931512e-01 2.987015e-03   2.270983e-01 2.189016e-03   1.170193e-01 1.251945e-03   -4.583286e-02 1.952087e-03
 6.000000e-01   3.408341e-01 3.432967e-03   2.492594e-01 2.366970e-03   1.028741e-01 1.402614e-03   -9.730867e-02 2.614865e-03
 8.000000e-01   3.925945e-01 3.903471e-03   2.675017e-01 2.516096e-03   7.757033e-02 1.700469e-03   -1.565215e-01 3.293812e-03
 1.000000e+00   4.474173e-01 4.386392e-03   2.794821e-01 2.638723e-03   4.025229e-02 2.163581e-03   -2.157662e-01 3.871200e-03
 1.200000e+00   5.038136e-01 4.867326e-03   2.828727e-01 2.752968e-03   -7.916671e-03 2.744175e-03   -2.625952e-01 4.234792e-03
 1.400000e+00   5.598699e-01 5.331744e-03   2.758535e-01 2.893825e-03   -6.290466e-02 3.348846e-03   -2.812293e-01 4.384926e-03
 1.600000e+00   6.134108e-01 5.768042e-03   2.577297e-01 3.100330e-03   -1.175283e-01 3.868601e-03   -2.569378e-01 4.598098e-03
 1.800000e+00   6.622833e-01 6.170665e-03   2.294953e-01 3.389274e-03   -1.623573e-01 4.221001e-03   -1.833657e-01 5.355920e-03
 2.000000e+00   7.047254e-01 6.541862e-03   1.940615e-01 3.737029e-03   -1.881953e-01 4.405117e-03   -7.027798e-02 6.723706e-03
 2.200000e+00   7.397220e-01 6.890620e-03   1.558550e-01 4.090748e-03   -1.897132e-01 4.532353e-03   5.372926e-02 8.164007e-03
 2.400000e+00   7.672068e-01 7.228617e-03   1.197013e-01 4.400061e-03   -1.686207e-01 4.759648e-03   1.492334e-01 9.135008e-03
 2.600000e+00   7.879923e-01 7.565152e-03   8.931167e-02 4.643430e-03   -1.340958e-01 5.136753e-03   1.845420e-01 9.563922e-03
 2.800000e+00   8.034146e-01 7.903987e-03   6.607965e-02 4.832300e-03   -9.924847e-02 5.568679e-03   1.542595e-01 9.843071e-03
 3.000000e+00   8.148299e-01 8.243589e-03   4.887744e-02 4.994431e-03   -7.518803e-02 5.948615e-03   8.248625e-02 1.031754e-02
 3.200000e+00   8.231850e-01 8.579583e-03   3.496093e-02 5.153068e-03   -6.654231e-02 6.250144e-03   5.993233e-03 1.093774e-02
 3.400000e+00   8.288333e-01 8.907217e-03   2.136167e-02 5.317822e-03   -7.126467e-02 6.501587e-03   -4.832786e-02 1.154318e-02
 3.600000e+00   8.316049e-01 9.222651e-03   5.930461e-03 5.487758e-03   -8.386527e-02 6.734524e-03   -7.298375e-02 1.208993e-02
 3.800000e+00   8.310141e-01 9.523217e-03   -1.234045e-02 5.658003e-03   -9.886883e-02 6.964972e-03   -7.389715e-02 1.258098e-02
 4.000000e+00   8.264735e-01 9.807223e-03   -3.352047e-02 5.824264e-03   -1.124860e-01 7.193604e-03   -6.067364e-02 1.301895e-02
 4.200000e+00   8.174449e-01 1.007375e-02   -5.710801e-02 5.984072e-03   -1.227463e-01 7.410059e-03   -4.148399e-02 1.343249e-02
 4.400000e+00   8.035197e-01 1.032261e-02   -8.235430e-02 6.135577e-03   -1.290661e-01 7.604250e-03   -2.201513e-02 1.385586e-02
 4.600000e+00   7.844440e-01 1.055420e-02   -1.084919e-01 6.276210e-03   -1.317646e-01 7.777668e-03   -5.671360e-03 1.426492e-02
 4.800000e+00   7.601071e-01 1.076936e-02   -1.348727e-01 6.403360e-03   -1.316585e-01 7.938919e-03   5.838902e-03 1.460940e-02
 5.000000e+00   7.305098e-01 1.096894e-02   -1.610389e-01 6.516227e-03   -1.298102e-01 8.091438e-03   1.165302e-02 1.488986e-02
 5.200000e+00   6.957218e-01 1.115357e-02   -1.867585e-01 6.616489e-03   -1.273830e-01 8.232799e-03   1.175155e-02 1.512884e-02
 5.400000e+00   6.558372e-01 1.132355e-02   -2.120208e-01 6.707445e-03   -1.253640e-01 8.359761e-03   8.122596e-03 1.533141e-02
 5.600000e+00   6.109353e-01 1.147903e-02   -2.369565e-01 6.792586e-03   -1.240991e-01 8.468879e-03   5.022431e-03 1.551615e-02
 5.800000e+00   5.610686e-01 1.162025e-02   -2.616747e-01 6.874050e-03   -1.230247e-01 8.559517e-03   6.772687e-03 1.571258e-02
 6.000000e+00   5.062844e-01 1.174771e-02   -2.860999e-01 6.951826e-03   -1.209560e-01 8.638951e-03   1.490602e-02 1.591389e-02
 6.200000e+00   4.466689e-01 1.186228e-02   -3.099142e-01 7.024719e-03   -1.167673e-01 8.718186e-03   2.738866e-02 1.608202e-02
 6.400000e+00   3.823917e-01 1.196510e-02   -3.326325e-01 7.092270e-03   -1.099948e-01 8.800040e-03   3.994873e-02 1.620242e-02
 6.600000e+00   3.137220e-01 1.205758e-02   -3.537680e-01 7.155356e-03   -1.010888e-01 8.874748e-03   4.804977e-02 1.630828e-02
 6.800000e+00   2.410116e-01 1.214144e-02   -3.730067e-01 7.214539e-03   -9.127537e-02 8.930055e-03   4.873459e-02 1.644599e-02
 7.000000e+00   1.646482e-01 1.221867e-02   -3.903225e-01 7.267968e-03   -8.212079e-02 8.965460e-03   4.161035e-02 1.662155e-02
 7.200000e+00   8.499276e-02 1.229119e-02   -4.059937e-01 7.311443e-03   -7.502673e-02 8.995208e-03   2.860863e-02 1.679063e-02
 7.400000e+00   2.326653e-03 1.236029e-02   -4.205283e-01 7.341166e-03   -7.083144e-02 9.036585e-03   1.333072e-02 1.690656e-02
 7.600000e+00   -8.318255e-02 1.242600e-02   -4.345220e-01 7.357014e-03   -6.954018e-02 9.095669e-03   3.629016e-04 1.696618e-02
 7.800000e+00   -1.714803e-01 1.248699e-02   -4.484785e-01 7.363572e-03   -7.023589e-02 9.164506e-03   -5.918158e-03 1.700356e-02
 8.000000e+00   -2.625886e-01 1.254089e-02   -4.626412e-01 7.368160e-03   -7.130145e-02 9.229721e-03   -3.252424e-03 1.705123e-02
 8.200000e+00   -3.565443e-01 1.258512e-02   -4.769093e-01 7.377416e-03   -7.104630e-02 9.281664e-03   6.641386e-03 1.712737e-02
 8.400001e+00   -4.533346e-01 1.261771e-02   -4.909048e-01 7.394678e-03   -6.850532e-02 9.318856e-03   1.864396e-02 1.723713e-02
 8.600000e+00   -5.528572e-01 1.263792e-02   -5.041640e-01 7.419556e-03   -6.377341e-02 9.347711e-03   2.801708e-02 1.735421e-02
 8.800000e+00   -6.549258e-01 1.264638e-02   -5.163153e-01 7.449623e-03   -5.755218e-02 9.374661e-03   3.370610e-02 1.744340e-02
 9.000000e+00   -7.592934e-01 1.264498e-02   -5.271233e-01 7.482295e-03   -5.038865e-02 9.397348e-03   3.793274e-02 1.751334e-02
 9.200000e+00   -8.656736e-01 1.263657e-02   -5.364106e-01 7.514885e-03   -4.231369e-02 9.408458e-03   4.303516e-02 1.760613e-02
 9.400001e+00   -9.737431e-01 1.262454e-02   -5.439745e-01 7.543398e-03   -3.313875e-02 9.409160e-03   4.856188e-02 1.773903e-02
 9.600000e+00   -1.083135e+00 1.261218e-02   -5.496059e-01 7.562779e-03   -2.308937e-02 9.414920e-03   5.106735e-02 1.786602e-02
 9.800000e+00   -1.193450e+00 1.260193e-02   -5.532178e-01 7.569870e-03   -1.317267e-02 9.442356e-03   4.677047e-02 1.792509e-02
 1.000000e+01   -1.304298e+00 1.259475e-02   -5.549849e-01 7.566593e-03   -4.895070e-03 9.490440e-03   3.492532e-02 1.792390e-02
 1.020000e+01   -1.415351e+00 1.259006e-02   -5.553686e-01 7.559632e-03   5.268898e-04 9.541437e-03   1.910182e-02 1.793071e-02
 1.040000e+01   -1.526394e+00 1.258628e-02   -5.549822e-01 7.556414e-03   2.865675e-03 9.580237e-03   5.008319e-03 1.799329e-02
 1.060000e+01   -1.637330e+00 1.258169e-02   -5.543761e-01 7.561159e-03   2.910808e-03 9.607619e-03   -3.538187e-03 1.809887e-02
 1.080000e+01   -1.748153e+00 1.257505e-02   -5.538941e-01 7.574250e-03   1.794238e-03 9.634956e-03   -7.035080e-03 1.820395e-02
 1.100000e+01   -1.858906e+00 1.256595e-02   -5.536882e-01 7.594401e-03   2.057374e-04 9.669359e-03   -8.855590e-03 1.828022e-02
 1.120000e+01   -1.969652e+00 1.255495e-02   -5.538394e-01 7.620640e-03   -1.802685e-03 9.704496e-03   -1.137454e-02 1.834185e-02
 1.140000e+01   -2.080473e+00 1.254370e-02   -5.544459e-01 7.651893e-03   -4.347136e-03 9.726369e-03   -1.389246e-02 1.843392e-02
 1.160000e+01   -2.191468e+00 1.253501e-02   -5.556012e-01 7.685024e-03   -7.225717e-03 9.730118e-03   -1.447545e-02 1.857820e-02
 1.180000e+01   -2.302751e+00 1.253247e-02   -5.573284e-01 7.714579e-03   -9.996198e-03 9.730577e-03   -1.303359e-02 1.872963e-02
 1.200000e+01   -2.414434e+00 1.253973e-02   -5.595775e-01 7.736253e-03   -1.245178e-02 9.751934e-03   -1.176525e-02 1.880978e-02
 1.220000e+01   -2.526614e+00 1.255959e-02   -5.623042e-01 7.751881e-03   -1.483691e-02 9.804395e-03   -1.239525e-02 1.879167e-02
 1.240000e+01   -2.639389e+00 1.259367e-02   -5.655290e-01 7.771130e-03   -1.745338e-02 9.874007e-03   -1.360699e-02 1.873837e-02
 1.260000e+01   -2.752862e+00 1.264295e-02   -5.692895e-01 7.807608e-03   -2.011020e-02 9.939252e-03   -1.235710e-02 1.875098e-02
 1.280000e+01   -2.867137e+00 1.270902e-02   -5.735318e-01 7.872658e-03   -2.215230e-02 9.997847e-03   -7.556845e-03 1.886805e-02
 1.300000e+01   -2.982294e+00 1.279527e-02   -5.780700e-01 7.972975e-03   -2.300309e-02 1.007414e-02   -7.957166e-04 1.902986e-02
 1.320000e+01   -3.098367e+00 1.290774e-02   -5.826386e-01 8.114475e-03   -2.244120e-02 1.019825e-02   6.475382e-03 1.917144e-02
 1.340000e+01   -3.215332e+00 1.305589e-02   -5.869462e-01 8.308368e-03   -2.037224e-02 1.038383e-02   1.434182e-02 1.931460e-02
 1.360000e+01   -3.333107e+00 1.325362e-02   -5.906786e-01 8.574105e-03   -1.667688e-02 1.063291e-02   2.254979e-02 1.952200e-02
 1.380000e+01   -3.451544e+00 1.352098e-02   -5.935143e-01 8.938909e-03   -1.145944e-02 1.095606e-02   2.914179e-02 1.981757e-02
 1.400000e+01   -3.570435e+00 1.388637e-02   -5.951976e-01 9.437090e-03   -5.282489e-03 1.138167e-02   3.184783e-02 2.019322e-02
 1.420000e+01   -3.689538e+00 1.438882e-02   -5.956237e-01 1.011088e-02   9.454130e-04 1.195211e-02   2.957477e-02 2.064473e-02
 1.440000e+01   -3.808607e+00 1.508023e-02   -5.948835e-01 1.101171e-02   6.216194e-03 1.271682e-02   2.237665e-02 2.118896e-02
 1.460000e+01   -3.927433e+00 1.602696e-02   -5.932601e-01 1.220031e-02   9.659866e-03 1.372916e-02   1.170901e-02 2.186615e-02
 1.480000e+01   -4.045880e+00 1.731059e-02   -5.911689e-01 1.374544e-02   1.089101e-02 1.504726e-02   9.333816e-04 2.271648e-02
 1.500000e+01   -4.163897e+00 1.902744e-02   -5.890274e-01 1.572234e-02   1.028879e-02 1.673261e-02   -6.092548e-03 2.376199e-02
 1.520000e+01   -4.281506e+00 2.128739e-02   -5.871113e-01 1.821198e-02   8.815101e-03 1.884418e-02   -7.845034e-03 2.503343e-02
 1.540000e+01   -4.398762e+00 2.421249e-02   -5.854989e-01 2.130059e-02   7.349595e-03 2.143510e-02   -6.710838e-03 2.656814e-02
 1.560000e+01   -4.515724e+00 2.793667e-02   -5.841618e-01 2.507928e-02   5.995861e-03 2.455110e-02   -7.539094e-03 2.834626e-02
 1.580000e+01   -4.632448e+00 3.260651e-02   -5.831440e-01 2.964313e-02   3.986378e-03 2.822036e-02   -1.337367e-02 3.025268e-02
 1.600000e+01   -4.749017e+00 3.838275e-02   -5.826703e-01 3.508802e-02   4.680726e-04 3.243332e-02   -2.171062e-02 3.208971e-02
 1.620000e+01   -4.865574e+00 4.544132e-02   -5.830498e-01 4.150302e-02   -4.392484e-03 3.711900e-02   -2.549596e-02 3.358222e-02
 1.640000e+01   -4.982304e+00 5.397214e-02   -5.844118e-01 4.895624e-02   -8.992658e-03 4.211919e-02   -1.840909e-02 3.434185e-02
 1.660000e+01   -5.099385e+00 6.417483e-02   -5.864691e-01 5.747378e-02   -1.093829e-02 4.715458e-02   7.696034e-04 3.383788e-02
 1.680000e+01   -5.216889e+00 7.624785e-02   -5.884671e-01 6.700897e-02   -8.115927e-03 5.177578e-02   2.844513e-02 3.152178e-02
 1.700000e+01   -5.334696e+00 9.037061e-02   -5.893152e-01 7.740116e-02   6.816597e-04 5.530393e-02   5.982525e-02 2.756464e-02
 1.720000e+01   -5.452455e+00 1.066759e-01   -5.877683e-01 8.832180e-02   1.585807e-02 5.677732e-02   9.193043e-02 2.582500e-02
 1.740000e+01   -5.569558e+00 1.252081e-01   -5.825458e-01 9.920723e-02   3.742211e-02 5.494565e-02   1.235611e-01 3.658875e-02
 1.760000e+01   -5.685144e+00 1.458696e-01   -5.723852e-01 1.091870e-01   6.519541e-02 4.844403e-02   1.539246e-01 6.388056e-02
 1.780000e+01   -5.798102e+00 1.683494e-01   -5.560701e-01 1.170215e-01   9.894856e-02 3.681496e-02   1.838163e-01 1.052509e-01
 1.800000e+01   -5.907081e+00 1.920426e-01   -5.323860e-01 1.210851e-01   1.390579e-01 2.742418e-02   2.189156e-01 1.583611e-01
 1.820000e+01   -6.010471e+00 2.159703e-01   -4.998952e-01 1.194637e-01   1.875059e-01 4.658919e-02   2.687292e-01 2.186843e-01
 1.840000e+01   -6.106320e+00 2.387190e-01   -4.565881e-01 1.103134e-01   2.478826e-01 9.109025e-02   3.380354e-01 2.768343e-01
 1.860000e+01   -6.192203e+00 2.584450e-01   -3.997221e-01 9.290862e-02   3.234421e-01 1.488829e-01   4.176281e-01 3.168049e-01
 1.880000e+01   -6.265097e+00 2.729917e-01   -3.261962e-01 7.116458e-02   4.140225e-01 2.120376e-01   4.833291e-01 3.162453e-01
 1.900000e+01   -6.321398e+00 2.801975e-01   -2.334849e-01 6.459529e-02   5.138452e-01 2.693702e-01   5.054615e-01 2.517173e-01
 1.920000e+01   -6.357151e+00 2.784590e-01   -1.207670e-01 9.619299e-02   6.119831e-01 3.057404e-01   4.652065e-01 1.236519e-01
 1.940000e+01   -6.368472e+00 2.675946e-01   1.037486e-02 1.492823e-01   6.963107e-01 3.053636e-01   3.720677e-01 1.847380e-01
 1.960000e+01   -6.352010e+00 2.499742e-01   1.563805e-01 2.040335e-01   7.604486e-01 2.602254e-01   2.747369e-01 4.404202e-01
 1.980000e+01   -6.305177e+00 2.316328e-01   3.136351e-01 2.481476e-01   8.113983e-01 1.885670e-01   2.554747e-01 6.589387e-01
 2.000000e+01   -6.225853e+00 2.221982e-01   4.816576e-01 2.752639e-01   8.735930e-01 1.721284e-01   3.988254e-01 7.311512e-01



==> Tables/I2-duct-y.dat <==
%  Thurst: S2v term
0.000000e+00   -5.660887e-02 3.891424e-04   -6.495889e-02 2.623858e-04   -7.318277e-02 1.997748e-04   -7.114845e-02 3.205926e-04
 2.000000e-01   -7.116116e-02 4.391379e-04   -8.105684e-02 2.828888e-04   -8.795467e-02 2.423169e-04   -7.584839e-02 3.726049e-04
 4.000000e-01   -8.923314e-02 4.905311e-04   -1.001705e-01 3.046679e-04   -1.031583e-01 2.916226e-04   -7.509842e-02 4.196639e-04
 6.000000e-01   -1.114286e-01 5.424906e-04   -1.222633e-01 3.294847e-04   -1.174993e-01 3.425048e-04   -6.696467e-02 4.705081e-04
 8.000000e-01   -1.383159e-01 5.943988e-04   -1.470072e-01 3.586985e-04   -1.293949e-01 3.900594e-04   -5.066287e-02 5.403821e-04
 1.000000e+00   -1.703657e-01 6.459787e-04   -1.737541e-01 3.923814e-04   -1.372999e-01 4.319561e-04   -2.748075e-02 6.377876e-04
 1.200000e+00   -2.078905e-01 6.973177e-04   -2.015896e-01 4.290653e-04   -1.401754e-01 4.697552e-04   -1.186704e-03 7.549134e-04
 1.400000e+00   -2.510050e-01 7.487543e-04   -2.294808e-01 4.663841e-04   -1.379377e-01 5.080099e-04   2.266276e-02 8.753109e-04
 1.600000e+00   -2.996234e-01 8.006637e-04   -2.564920e-01 5.021668e-04   -1.316405e-01 5.513004e-04   3.864793e-02 9.868594e-04
 1.800000e+00   -3.535002e-01 8.532338e-04   -2.819939e-01 5.353197e-04   -1.232028e-01 6.014123e-04   4.391396e-02 1.086052e-03
 2.000000e+00   -4.123051e-01 9.063340e-04   -3.057713e-01 5.661156e-04   -1.147154e-01 6.567015e-04   3.970064e-02 1.175668e-03
 2.200000e+00   -4.757036e-01 9.595295e-04   -3.279767e-01 5.958555e-04   -1.076381e-01 7.134748e-04   3.078911e-02 1.263338e-03
 2.400000e+00   -5.434136e-01 1.012215e-03   -3.489465e-01 6.260905e-04   -1.023252e-01 7.682830e-04   2.291840e-02 1.358709e-03
 2.600000e+00   -6.152204e-01 1.063792e-03   -3.689834e-01 6.578150e-04   -9.814930e-02 8.199535e-04   1.974035e-02 1.464986e-03
 2.800000e+00   -6.909536e-01 1.113802e-03   -3.882141e-01 6.911256e-04   -9.410143e-02 8.697432e-04   2.138724e-02 1.575613e-03
 3.000000e+00   -7.704487e-01 1.161980e-03   -4.065812e-01 7.254860e-04   -8.943251e-02 9.193392e-04   2.545512e-02 1.683741e-03
 3.200000e+00   -8.535183e-01 1.208247e-03   -4.239314e-01 7.602118e-04   -8.394319e-02 9.690858e-04   2.921447e-02 1.789537e-03
 3.400000e+00   -9.399436e-01 1.252667e-03   -4.401192e-01 7.947437e-04   -7.786865e-02 1.018301e-03   3.119609e-02 1.895281e-03
 3.600000e+00   -1.029483e+00 1.295411e-03   -4.550653e-01 8.286795e-04   -7.158764e-02 1.066407e-03   3.135686e-02 1.999960e-03
 3.800000e+00   -1.121886e+00 1.336720e-03   -4.687611e-01 8.617507e-04   -6.540404e-02 1.113193e-03   3.034232e-02 2.101431e-03
 4.000000e+00   -1.216907e+00 1.376873e-03   -4.812449e-01 8.938205e-04   -5.948750e-02 1.158564e-03   2.876505e-02 2.199184e-03
 4.200000e+00   -1.314308e+00 1.416157e-03   -4.925790e-01 9.248727e-04   -5.391348e-02 1.202505e-03   2.694862e-02 2.293171e-03
 4.400000e+00   -1.413866e+00 1.454852e-03   -5.028355e-01 9.549883e-04   -4.871624e-02 1.245100e-03   2.500761e-02 2.383132e-03
 4.600000e+00   -1.515375e+00 1.493215e-03   -5.120919e-01 9.843196e-04   -4.391564e-02 1.286443e-03   2.298813e-02 2.469804e-03
 4.800000e+00   -1.618642e+00 1.531476e-03   -5.204291e-01 1.013054e-03   -3.952496e-02 1.326720e-03   2.090629e-02 2.553987e-03
 5.000000e+00   -1.723491e+00 1.569836e-03   -5.279303e-01 1.041393e-03   -3.556064e-02 1.366258e-03   1.871073e-02 2.635217e-03
 5.200000e+00   -1.829764e+00 1.608473e-03   -5.346837e-01 1.069549e-03   -3.205253e-02 1.405248e-03   1.634405e-02 2.713864e-03
 5.400000e+00   -1.937321e+00 1.647547e-03   -5.407835e-01 1.097730e-03   -2.902564e-02 1.443674e-03   1.395095e-02 2.791845e-03
 5.600000e+00   -2.046040e+00 1.687208e-03   -5.463238e-01 1.126084e-03   -2.644248e-02 1.481675e-03   1.200668e-02 2.870011e-03
 5.800000e+00   -2.155818e+00 1.727602e-03   -5.513805e-01 1.154683e-03   -2.415666e-02 1.519666e-03   1.103647e-02 2.947899e-03
 6.000000e+00   -2.266563e+00 1.768863e-03   -5.559925e-01 1.183569e-03   -2.196316e-02 1.558089e-03   1.100889e-02 3.025632e-03
 6.200000e+00   -2.378186e+00 1.811113e-03   -5.601634e-01 1.212820e-03   -1.973976e-02 1.597313e-03   1.118191e-02 3.103816e-03
 6.400000e+00   -2.490598e+00 1.854455e-03   -5.638889e-01 1.242605e-03   -1.752738e-02 1.637679e-03   1.083062e-02 3.182016e-03
 6.600000e+00   -2.603713e+00 1.898982e-03   -5.671829e-01 1.273222e-03   -1.544123e-02 1.679290e-03   9.995017e-03 3.259553e-03
 6.800000e+00   -2.717445e+00 1.944805e-03   -5.700768e-01 1.305086e-03   -1.352172e-02 1.721759e-03   9.260651e-03 3.337985e-03
 7.000000e+00   -2.831719e+00 1.992092e-03   -5.725989e-01 1.338610e-03   -1.171168e-02 1.764602e-03   8.875363e-03 3.419907e-03
 7.200000e+00   -2.946461e+00 2.041110e-03   -5.747664e-01 1.374076e-03   -9.981791e-03 1.807916e-03   8.329354e-03 3.505520e-03
 7.400000e+00   -3.061603e+00 2.092255e-03   -5.766038e-01 1.411633e-03   -8.438312e-03 1.852405e-03   6.934810e-03 3.592733e-03
 7.600000e+00   -3.177084e+00 2.146053e-03   -5.781667e-01 1.451431e-03   -7.266194e-03 1.898705e-03   4.695549e-03 3.679549e-03
 7.800000e+00   -3.292857e+00 2.203163e-03   -5.795420e-01 1.493751e-03   -6.563056e-03 1.946764e-03   2.417962e-03 3.766296e-03
 8.000000e+00   -3.408894e+00 2.264368e-03   -5.808172e-01 1.538975e-03   -6.232743e-03 1.995964e-03   1.123163e-03 3.855750e-03
 8.200000e+00   -3.525181e+00 2.330571e-03   -5.820418e-01 1.587414e-03   -5.999860e-03 2.045938e-03   1.513485e-03 3.949847e-03
 8.400001e+00   -3.641707e+00 2.402776e-03   -5.832001e-01 1.639153e-03   -5.513853e-03 2.097096e-03   3.569961e-03 4.047822e-03
 8.600000e+00   -3.758452e+00 2.482014e-03   -5.842132e-01 1.694041e-03   -4.526088e-03 2.150286e-03   6.293039e-03 4.149433e-03
 8.800000e+00   -3.875375e+00 2.569250e-03   -5.849776e-01 1.751762e-03   -3.054409e-03 2.206517e-03   8.169198e-03 4.257986e-03
 9.000000e+00   -3.992421e+00 2.665245e-03   -5.854216e-01 1.811927e-03   -1.384569e-03 2.267548e-03   8.191082e-03 4.376460e-03
 9.200000e+00   -4.109522e+00 2.770427e-03   -5.855441e-01 1.874290e-03   9.793433e-05 2.336227e-03   6.376965e-03 4.502482e-03
 9.400001e+00   -4.226622e+00 2.884796e-03   -5.854153e-01 1.939105e-03   1.093951e-03 2.415186e-03   3.485268e-03 4.632229e-03
 9.600000e+00   -4.343679e+00 3.007905e-03   -5.851473e-01 2.007415e-03   1.485467e-03 2.504981e-03   4.877000e-04 4.767206e-03
 9.800000e+00   -4.460679e+00 3.138982e-03   -5.848575e-01 2.080893e-03   1.334330e-03 2.603783e-03   -1.847341e-03 4.914130e-03
 1.000000e+01   -4.577627e+00 3.277138e-03   -5.846384e-01 2.161232e-03   8.111451e-04 2.708769e-03   -3.231675e-03 5.081897e-03
 1.020000e+01   -4.694543e+00 3.421610e-03   -5.845460e-01 2.249385e-03   9.140257e-05 2.818175e-03   -3.874515e-03 5.277080e-03
 1.040000e+01   -4.811456e+00 3.571929e-03   -5.846073e-01 2.345170e-03   -7.118761e-04 2.932603e-03   -4.100567e-03 5.497090e-03
 1.060000e+01   -4.928397e+00 3.727969e-03   -5.848311e-01 2.447512e-03   -1.518627e-03 3.054016e-03   -3.858972e-03 5.733016e-03
 1.080000e+01   -5.045398e+00 3.889887e-03   -5.852064e-01 2.555103e-03   -2.197309e-03 3.183455e-03   -2.756189e-03 5.981355e-03
 1.100000e+01   -5.162487e+00 4.057996e-03   -5.856886e-01 2.666909e-03   -2.556031e-03 3.320587e-03   -7.076452e-04 6.244401e-03
 1.120000e+01   -5.279675e+00 4.232646e-03   -5.861982e-01 2.782348e-03   -2.463388e-03 3.465039e-03   1.576461e-03 6.520600e-03
 1.140000e+01   -5.396962e+00 4.414144e-03   -5.866481e-01 2.901315e-03   -1.991711e-03 3.616727e-03   2.876795e-03 6.805023e-03
 1.160000e+01   -5.514328e+00 4.602704e-03   -5.869894e-01 3.024135e-03   -1.441518e-03 3.774984e-03   2.284829e-03 7.097965e-03
 1.180000e+01   -5.631752e+00 4.798462e-03   -5.872452e-01 3.151365e-03   -1.192099e-03 3.938736e-03   2.619569e-05 7.404374e-03
 1.200000e+01   -5.749225e+00 5.001514e-03   -5.875005e-01 3.283479e-03   -1.443087e-03 4.107716e-03   -2.403781e-03 7.726233e-03
 1.220000e+01   -5.866758e+00 5.211953e-03   -5.878466e-01 3.420719e-03   -2.048268e-03 4.282792e-03   -3.301746e-03 8.061338e-03
 1.240000e+01   -5.984373e+00 5.429892e-03   -5.883179e-01 3.563199e-03   -2.628837e-03 4.465047e-03   -2.234277e-03 8.407068e-03
 1.260000e+01   -6.102091e+00 5.655468e-03   -5.888757e-01 3.711080e-03   -2.883264e-03 4.654755e-03   -2.916069e-04 8.763085e-03
 1.280000e+01   -6.219924e+00 5.888857e-03   -5.894467e-01 3.864616e-03   -2.774260e-03 4.851189e-03   1.266570e-03 9.132236e-03
 1.300000e+01   -6.337866e+00 6.130289e-03   -5.899686e-01 4.023989e-03   -2.409278e-03 5.053440e-03   2.376889e-03 9.518564e-03
 1.320000e+01   -6.455905e+00 6.380058e-03   -5.903935e-01 4.189121e-03   -1.783484e-03 5.261612e-03   4.083644e-03 9.924180e-03
 1.340000e+01   -6.574013e+00 6.638497e-03   -5.906498e-01 4.359691e-03   -6.707868e-04 5.477356e-03   7.315989e-03 1.034643e-02
 1.360000e+01   -6.692145e+00 6.905922e-03   -5.906095e-01 4.535463e-03   1.217897e-03 5.702905e-03   1.160510e-02 1.077752e-02
 1.380000e+01   -6.810226e+00 7.182591e-03   -5.901090e-01 4.716706e-03   3.890548e-03 5.938764e-03   1.465614e-02 1.121327e-02
 1.400000e+01   -6.928150e+00 7.468698e-03   -5.890365e-01 4.904228e-03   6.798463e-03 6.182595e-03   1.354313e-02 1.166215e-02
 1.420000e+01   -7.045805e+00 7.764439e-03   -5.874404e-01 5.098831e-03   8.947017e-03 6.431665e-03   7.138884e-03 1.213805e-02
 1.440000e+01   -7.163108e+00 8.070082e-03   -5.855699e-01 5.300676e-03   9.434712e-03 6.686653e-03   -2.489555e-03 1.264402e-02
 1.460000e+01   -7.280040e+00 8.385967e-03   -5.837968e-01 5.509348e-03   7.994970e-03 6.952080e-03   -1.150084e-02 1.316575e-02
 1.480000e+01   -7.396657e+00 8.712460e-03   -5.824714e-01 5.724732e-03   5.075389e-03 7.231712e-03   -1.697307e-02 1.368518e-02
 1.500000e+01   -7.513073e+00 9.049919e-03   -5.818101e-01 5.947729e-03   1.504129e-03 7.523325e-03   -1.801490e-02 1.420646e-02
 1.520000e+01   -7.629428e+00 9.398762e-03   -5.818561e-01 6.179780e-03   -1.867314e-03 7.820181e-03   -1.512924e-02 1.475614e-02
 1.540000e+01   -7.745855e+00 9.759587e-03   -5.824981e-01 6.421452e-03   -4.365883e-03 8.118731e-03   -9.536603e-03 1.534928e-02
 1.560000e+01   -7.862453e+00 1.013320e-02   -5.835184e-01 6.671632e-03   -5.618150e-03 8.422852e-03   -3.001138e-03 1.597405e-02
 1.580000e+01   -7.979271e+00 1.052049e-02   -5.846629e-01 6.928262e-03   -5.647796e-03 8.740296e-03   2.309795e-03 1.661373e-02
 1.600000e+01   -8.096312e+00 1.092211e-02   -5.857265e-01 7.189945e-03   -4.925297e-03 9.077196e-03   4.169697e-03 1.726003e-02
 1.620000e+01   -8.213551e+00 1.133829e-02   -5.866408e-01 7.457212e-03   -4.328909e-03 9.434952e-03   8.394632e-04 1.790690e-02
 1.640000e+01   -8.330967e+00 1.176882e-02   -5.875403e-01 7.732638e-03   -4.960358e-03 9.808667e-03   -7.945011e-03 1.856234e-02
 1.660000e+01   -8.448589e+00 1.221328e-02   -5.887668e-01 8.019558e-03   -7.685092e-03 1.018990e-02   -1.925140e-02 1.925530e-02
 1.680000e+01   -8.566525e+00 1.267140e-02   -5.907490e-01 8.320015e-03   -1.237460e-02 1.057441e-02   -2.623153e-02 2.000243e-02
 1.700000e+01   -8.684956e+00 1.314330e-02   -5.937407e-01 8.633677e-03   -1.738882e-02 1.096613e-02   -2.159296e-02 2.079010e-02
 1.720000e+01   -8.804077e+00 1.362957e-02   -5.975512e-01 8.958613e-03   -2.012388e-02 1.137274e-02   -3.957037e-03 2.159857e-02
 1.740000e+01   -8.923986e+00 1.413099e-02   -6.014999e-01 9.293039e-03   -1.857616e-02 1.179935e-02   1.946120e-02 2.241867e-02
 1.760000e+01   -9.044625e+00 1.464836e-02   -6.046893e-01 9.636654e-03   -1.271529e-02 1.224572e-02   3.738286e-02 2.324982e-02
 1.780000e+01   -9.165765e+00 1.518240e-02   -6.064281e-01 9.990677e-03   -4.509026e-03 1.270694e-02   4.232045e-02 2.410240e-02
 1.800000e+01   -9.287085e+00 1.573379e-02   -6.065159e-01 1.035674e-02   3.384150e-03 1.317734e-02   3.504051e-02 2.499693e-02
 1.820000e+01   -9.408279e+00 1.630332e-02   -6.052207e-01 1.073555e-02   9.134444e-03 1.365646e-02   2.213463e-02 2.594172e-02
 1.840000e+01   -9.529114e+00 1.689188e-02   -6.030382e-01 1.112657e-02   1.226844e-02 1.415063e-02   9.498598e-03 2.691913e-02
 1.860000e+01   -9.649468e+00 1.750038e-02   -6.004705e-01 1.152923e-02   1.303783e-02 1.466722e-02   -1.676695e-03 2.790752e-02
 1.880000e+01   -9.769308e+00 1.812963e-02   -5.979699e-01 1.194422e-02   1.159826e-02 1.520746e-02   -1.274504e-02 2.889742e-02
 1.900000e+01   -9.888690e+00 1.878033e-02   -5.959761e-01 1.237370e-02   8.006425e-03 1.576353e-02   -2.267560e-02 2.990735e-02
 1.920000e+01   -1.000776e+01 1.945327e-02   -5.948706e-01 1.281944e-02   2.898958e-03 1.632490e-02   -2.707749e-02 3.099203e-02
 1.940000e+01   -1.012671e+01 2.014940e-02   -5.948176e-01 1.328056e-02   -2.217744e-03 1.689346e-02   -2.257719e-02 3.217200e-02
 1.960000e+01   -1.024574e+01 2.086974e-02   -5.956436e-01 1.375389e-02   -5.655909e-03 1.748801e-02   -1.111647e-02 3.338021e-02
 1.980000e+01   -1.036500e+01 2.161494e-02   -5.969134e-01 1.423756e-02   -6.646163e-03 1.812439e-02   6.385133e-04 3.455554e-02
 2.000000e+01   -1.048451e+01 2.238502e-02   -5.981775e-01 1.473417e-02   -5.790538e-03 1.879739e-02   6.795577e-03 3.572962e-02



==> Tables/I2-ductCS-lmd.dat <==
%  Thrust: I2 term
0.000000e+00   8.281019e-01 8.914609e-04   7.663231e-01 7.908389e-04   6.528324e-01 6.337571e-04   4.538842e-01 4.925307e-04
 2.000000e-01   9.950387e-01 1.061367e-03   9.061250e-01 9.208300e-04   7.457586e-01 7.156560e-04   4.728800e-01 5.900387e-04
 4.000000e-01   1.191815e+00 1.257850e-03   1.064777e+00 1.064210e-03   8.406776e-01 8.051327e-04   4.729469e-01 7.272065e-04
 6.000000e-01   1.422215e+00 1.483001e-03   1.242255e+00 1.220416e-03   9.331772e-01 9.066985e-04   4.479160e-01 9.094990e-04
 8.000000e-01   1.689920e+00 1.738471e-03   1.437537e+00 1.388903e-03   1.017747e+00 1.027562e-03   3.931271e-01 1.133523e-03
 1.000000e+00   1.998291e+00 2.025375e-03   1.648423e+00 1.569623e-03   1.088269e+00 1.176097e-03   3.074813e-01 1.387895e-03
 1.200000e+00   2.350130e+00 2.344289e-03   1.871503e+00 1.763529e-03   1.138932e+00 1.358493e-03   1.955826e-01 1.659860e-03
 1.400000e+00   2.747443e+00 2.695369e-03   2.102344e+00 1.972818e-03   1.165503e+00 1.575500e-03   6.896948e-02 1.947843e-03
 1.600000e+00   3.191288e+00 3.078592e-03   2.335950e+00 2.200604e-03   1.166676e+00 1.822278e-03   -5.497702e-02 2.272972e-03
 1.800000e+00   3.681717e+00 3.494044e-03   2.567434e+00 2.450009e-03   1.144899e+00 2.092557e-03   -1.574445e-01 2.671774e-03
 2.000000e+00   4.217880e+00 3.942168e-03   2.792752e+00 2.723186e-03   1.106008e+00 2.384551e-03   -2.251443e-01 3.163276e-03
 2.200000e+00   4.798252e+00 4.423887e-03   3.009214e+00 3.021078e-03   1.057381e+00 2.703182e-03   -2.566299e-01 3.726921e-03
 2.400000e+00   5.420914e+00 4.940586e-03   3.215539e+00 3.344178e-03   1.005264e+00 3.055432e-03   -2.633930e-01 4.328252e-03
 2.600000e+00   6.083803e+00 5.494055e-03   3.411410e+00 3.693571e-03   9.527800e-01 3.443546e-03   -2.628678e-01 4.961308e-03
 2.800000e+00   6.784833e+00 6.086487e-03   3.596813e+00 4.071296e-03   8.999965e-01 3.864570e-03   -2.668487e-01 5.648613e-03
 3.000000e+00   7.521906e+00 6.720553e-03   3.771590e+00 4.479939e-03   8.459302e-01 4.316004e-03   -2.748513e-01 6.402928e-03
 3.200000e+00   8.292877e+00 7.399510e-03   3.935460e+00 4.922160e-03   7.906758e-01 4.799124e-03   -2.783107e-01 7.214087e-03
 3.400000e+00   9.095553e+00 8.127288e-03   4.088338e+00 5.400664e-03   7.359491e-01 5.316857e-03   -2.701636e-01 8.072406e-03
 3.600000e+00   9.927765e+00 8.908544e-03   4.230610e+00 5.918384e-03   6.841604e-01 5.871025e-03   -2.495681e-01 8.980551e-03
 3.800000e+00   1.078747e+01 9.748716e-03   4.363149e+00 6.478570e-03   6.374433e-01 6.462611e-03   -2.193869e-01 9.944950e-03
 4.000000e+00   1.167283e+01 1.065404e-02   4.487179e+00 7.084770e-03   5.974092e-01 7.093267e-03   -1.829409e-01 1.096979e-02
 4.200000e+00   1.258232e+01 1.163150e-02   4.604117e+00 7.740809e-03   5.651985e-01 7.765317e-03   -1.437058e-01 1.205707e-02
 4.400000e+00   1.351469e+01 1.268877e-02   4.715475e+00 8.450699e-03   5.412408e-01 8.481077e-03   -1.053148e-01 1.321213e-02
 4.600000e+00   1.446902e+01 1.383413e-02   4.822809e+00 9.218227e-03   5.249761e-01 9.244095e-03   -7.115478e-02 1.445505e-02
 4.800000e+00   1.544470e+01 1.507632e-02   4.927647e+00 1.004647e-02   5.150199e-01 1.006190e-02   -4.454001e-02 1.580246e-02
 5.000000e+00   1.644130e+01 1.642447e-02   5.031312e+00 1.093808e-02   5.095502e-01 1.094572e-02   -2.795952e-02 1.723732e-02
 5.200000e+00   1.745865e+01 1.788790e-02   5.134754e+00 1.189636e-02   5.065440e-01 1.190551e-02   -2.129410e-02 1.874421e-02
 5.400000e+00   1.849671e+01 1.947589e-02   5.238468e+00 1.292557e-02   5.040636e-01 1.294456e-02   -2.214204e-02 2.035488e-02
 5.600000e+00   1.955555e+01 2.119756e-02   5.342524e+00 1.403010e-02   5.009253e-01 1.406062e-02   -2.830508e-02 2.213243e-02
 5.800000e+00   2.063527e+01 2.306161e-02   5.446680e+00 1.521440e-02   4.972937e-01 1.525974e-02   -3.669650e-02 2.412308e-02
 6.000000e+00   2.173595e+01 2.507612e-02   5.550615e+00 1.648584e-02   4.941347e-01 1.656877e-02   -4.141063e-02 2.629491e-02
 6.200000e+00   2.285764e+01 2.724818e-02   5.654297e+00 1.785391e-02   4.917155e-01 1.801734e-02   -3.548073e-02 2.856484e-02
 6.400000e+00   2.400038e+01 2.958370e-02   5.758355e+00 1.932283e-02   4.893317e-01 1.961171e-02   -1.719943e-02 3.096592e-02
 6.600000e+00   2.516429e+01 3.208794e-02   5.864115e+00 2.089332e-02   4.875669e-01 2.132929e-02   3.952522e-03 3.359546e-02
 6.800000e+00   2.634964e+01 3.476684e-02   5.972687e+00 2.257232e-02   4.888547e-01 2.313330e-02   1.624398e-02 3.651997e-02
 7.000000e+00   2.755691e+01 3.762828e-02   6.083781e+00 2.438310e-02   4.947081e-01 2.505250e-02   1.816508e-02 3.982594e-02
 7.200000e+00   2.878678e+01 4.068152e-02   6.196098e+00 2.634935e-02   5.047224e-01 2.714435e-02   1.228735e-02 4.350370e-02
 7.400000e+00   3.004005e+01 4.393505e-02   6.309428e+00 2.847805e-02   5.166967e-01 2.944707e-02   8.796632e-03 4.722528e-02
 7.600000e+00   3.131752e+01 4.739574e-02   6.425387e+00 3.074606e-02   5.250530e-01 3.200737e-02   -1.030340e-03 5.094196e-02
 7.800000e+00   3.261981e+01 5.107205e-02   6.545065e+00 3.313264e-02   5.246508e-01 3.476863e-02   -1.345011e-02 5.498901e-02
 8.000000e+00   3.394723e+01 5.497966e-02   6.669156e+00 3.563905e-02   5.154551e-01 3.763748e-02   -2.546766e-02 5.932034e-02
 8.200000e+00   3.529999e+01 5.914159e-02   6.798513e+00 3.830695e-02   5.035858e-01 4.052101e-02   -4.093397e-02 6.390393e-02
 8.400001e+00   3.667871e+01 6.357478e-02   6.932429e+00 4.121179e-02   4.910110e-01 4.344134e-02   -3.818398e-02 6.870248e-02
 8.600000e+00   3.808468e+01 6.827274e-02   7.067594e+00 4.440403e-02   4.765333e-01 4.648453e-02   -4.236069e-02 7.447578e-02
 8.800000e+00   3.951968e+01 7.320770e-02   7.199270e+00 4.779744e-02   4.678645e-01 4.975649e-02   -5.452494e-02 8.145568e-02
 9.000000e+00   4.098526e+01 7.835313e-02   7.328036e+00 5.114392e-02   4.709464e-01 5.334315e-02   -3.399825e-02 8.872421e-02
 9.200000e+00   4.248236e+01 8.370195e-02   7.458821e+00 5.437925e-02   4.747209e-01 5.750247e-02   2.616014e-02 9.466869e-02
 9.400001e+00   4.401150e+01 8.926374e-02   7.596319e+00 5.773373e-02   4.776446e-01 6.214684e-02   9.689608e-02 1.005857e-01
 9.600000e+00   4.557298e+01 9.504842e-02   7.740693e+00 6.124196e-02   4.816149e-01 6.698034e-02   1.268305e-01 1.075233e-01
 9.800000e+00   4.716655e+01 1.010504e-01   7.890077e+00 6.494081e-02   4.950249e-01 7.152535e-02   8.347361e-02 1.164227e-01
 1.000000e+01   4.879131e+01 1.072427e-01   8.042362e+00 6.938686e-02   4.945213e-01 7.589335e-02   4.274898e-02 1.251935e-01
 1.020000e+01   5.044623e+01 1.136145e-01   8.197076e+00 7.410911e-02   4.863292e-01 8.065735e-02   2.831660e-02 1.345243e-01
 1.040000e+01   5.213174e+01 1.202114e-01   8.354719e+00 7.886929e-02   4.673531e-01 8.646104e-02   2.239406e-02 1.424929e-01
 1.060000e+01   5.385092e+01 1.270975e-01   8.521057e+00 8.340449e-02   4.415342e-01 9.212531e-02   -1.481388e-02 1.514862e-01
 1.080000e+01   5.560655e+01 1.343339e-01   8.702918e+00 8.788440e-02   3.891409e-01 9.704294e-02   -9.942958e-02 1.613279e-01
 1.100000e+01   5.739703e+01 1.420075e-01   8.874172e+00 9.263419e-02   3.596698e-01 1.021842e-01   -1.743964e-01 1.762278e-01
 1.120000e+01   5.921921e+01 1.501708e-01   9.028421e+00 9.815913e-02   2.755132e-01 1.078509e-01   -1.572950e-01 1.868010e-01
 1.140000e+01   6.107206e+01 1.587405e-01   9.180325e+00 1.040195e-01   2.045282e-01 1.140675e-01   -1.249758e-02 1.950384e-01
 1.160000e+01   6.295778e+01 1.674291e-01   9.311048e+00 1.097621e-01   2.043598e-01 1.220063e-01   2.369067e-01 2.048575e-01
 1.180000e+01   6.488347e+01 1.758951e-01   9.433911e+00 1.159660e-01   2.289795e-01 1.280935e-01   6.108303e-01 2.139818e-01
 1.200000e+01   6.685748e+01 1.839945e-01   9.625923e+00 1.215876e-01   2.580012e-01 1.350557e-01   8.297636e-01 2.286862e-01
 1.220000e+01   6.888244e+01 1.918542e-01   9.834089e+00 1.283270e-01   2.763770e-01 1.434707e-01   6.399925e-01 2.439863e-01
 1.240000e+01   7.095543e+01 1.996864e-01   1.005598e+01 1.339524e-01   3.187321e-01 1.506585e-01   2.748829e-01 2.560086e-01
 1.260000e+01   7.307668e+01 2.075438e-01   1.026968e+01 1.391218e-01   3.420077e-01 1.581955e-01   -3.283648e-02 2.733153e-01
 1.280000e+01   7.525031e+01 2.153577e-01   1.048839e+01 1.438535e-01   2.623759e-01 1.661130e-01   -1.072609e-01 2.969247e-01
 1.300000e+01   7.746866e+01 2.233017e-01   1.062626e+01 1.498682e-01   3.783350e-02 1.709825e-01   -4.130519e-02 3.064171e-01
 1.320000e+01   7.971500e+01 2.316724e-01   1.077293e+01 1.551931e-01   -1.633688e-01 1.820240e-01   2.237795e-01 3.172827e-01
 1.340000e+01   8.198332e+01 2.407428e-01   1.089473e+01 1.636269e-01   -2.507738e-01 1.938840e-01   3.794227e-01 3.266172e-01
 1.360000e+01   8.425273e+01 2.509788e-01   1.100324e+01 1.717558e-01   -2.556769e-01 1.993539e-01   4.913723e-01 3.390083e-01
 1.380000e+01   8.652562e+01 2.618828e-01   1.111746e+01 1.780407e-01   -2.143396e-01 2.026533e-01   7.186887e-01 3.553125e-01
 1.400000e+01   8.882494e+01 2.728246e-01   1.120505e+01 1.830377e-01   -1.160406e-01 2.065454e-01   8.040313e-01 3.753916e-01
 1.420000e+01   9.116238e+01 2.839140e-01   1.136605e+01 1.945918e-01   -1.576174e-01 2.162871e-01   7.236552e-01 3.874488e-01
 1.440000e+01   9.353667e+01 2.957307e-01   1.147586e+01 2.026797e-01   -6.947623e-02 2.328050e-01   5.071046e-01 4.035515e-01
 1.460000e+01   9.594021e+01 3.087482e-01   1.171188e+01 2.059944e-01   -5.962500e-02 2.522138e-01   5.027536e-01 4.195838e-01
 1.480000e+01   9.836867e+01 3.228217e-01   1.190171e+01 2.119587e-01   -2.103146e-01 2.620564e-01   6.045411e-01 4.151726e-01
 1.500000e+01   1.008402e+02 3.369044e-01   1.216766e+01 2.176988e-01   -2.433447e-01 2.655839e-01   6.682797e-01 4.379342e-01
 1.520000e+01   1.033889e+02 3.499410e-01   1.242946e+01 2.320638e-01   -3.699823e-01 2.728902e-01   7.783904e-01 4.632674e-01
 1.540000e+01   1.060011e+02 3.626979e-01   1.267775e+01 2.486450e-01   -3.015241e-01 2.817237e-01   4.841746e-01 4.854885e-01
 1.560000e+01   1.086553e+02 3.755269e-01   1.281458e+01 2.637123e-01   -3.005030e-01 2.945186e-01   6.823432e-01 4.997053e-01
 1.580000e+01   1.113892e+02 3.869190e-01   1.285604e+01 2.730341e-01   -2.958523e-01 3.091701e-01   5.751539e-01 5.377247e-01
 1.600000e+01   1.142345e+02 3.962418e-01   1.297702e+01 2.809547e-01   -4.887662e-01 3.156284e-01   7.459445e-01 5.592881e-01
 1.620000e+01   1.171623e+02 4.043638e-01   1.321362e+01 2.855138e-01   -5.902210e-01 3.222656e-01   8.400042e-01 5.748346e-01
 1.640000e+01   1.201035e+02 4.128877e-01   1.342100e+01 2.971054e-01   -6.722299e-01 3.420730e-01   7.796346e-01 5.866321e-01
 1.660000e+01   1.230176e+02 4.237342e-01   1.365617e+01 3.050872e-01   -6.590456e-01 3.526017e-01   1.422109e+00 5.951350e-01
 1.680000e+01   1.259074e+02 4.381288e-01   1.399277e+01 3.118770e-01   -5.776794e-01 3.729700e-01   1.286201e+00 6.211085e-01
 1.700000e+01   1.288158e+02 4.545735e-01   1.422433e+01 3.158826e-01   -6.090860e-01 3.813744e-01   2.203825e+00 6.627852e-01
 1.720000e+01   1.318147e+02 4.697491e-01   1.452297e+01 3.133685e-01   -3.388237e-01 3.886692e-01   2.468204e+00 6.782237e-01
 1.740000e+01   1.349903e+02 4.813890e-01   1.486643e+01 3.266862e-01   -1.889791e-01 3.985480e-01   2.421476e+00 6.583121e-01
 1.760000e+01   1.383544e+02 4.906018e-01   1.540356e+01 3.373814e-01   8.853113e-02 4.081118e-01   2.135616e+00 6.936499e-01
 1.780000e+01   1.418058e+02 4.995619e-01   1.588126e+01 3.505093e-01   2.295631e-01 4.242859e-01   1.305358e+00 7.036587e-01
 1.800000e+01   1.452915e+02 5.090041e-01   1.636962e+01 3.598878e-01   1.798980e-01 4.337412e-01   1.981337e-01 7.325058e-01
 1.820000e+01   1.487703e+02 5.194129e-01   1.657127e+01 3.755156e-01   -5.485259e-02 4.331796e-01   -5.488384e-01 7.796033e-01
 1.840000e+01   1.522766e+02 5.295461e-01   1.663012e+01 3.799454e-01   -3.487778e-01 4.499333e-01   -5.506942e-01 8.335501e-01
 1.860000e+01   1.558612e+02 5.396526e-01   1.682276e+01 3.782169e-01   -1.233735e+00 4.661383e-01   -3.451120e-02 8.372931e-01
 1.880000e+01   1.594851e+02 5.507604e-01   1.715352e+01 3.953912e-01   -1.973297e+00 4.892646e-01   6.177661e-01 8.087791e-01
 1.900000e+01   1.631212e+02 5.627592e-01   1.737292e+01 4.035825e-01   -2.479708e+00 5.038501e-01   3.266587e-01 8.223220e-01
 1.920000e+01   1.667591e+02 5.763243e-01   1.733378e+01 4.082137e-01   -2.777487e+00 5.098043e-01   -4.162839e-02 8.543640e-01
 1.940000e+01   1.703627e+02 5.913289e-01   1.737652e+01 4.293128e-01   -2.851234e+00 5.053447e-01   -1.249149e+00 8.640608e-01
 1.960000e+01   1.739004e+02 6.065671e-01   1.702757e+01 4.481863e-01   -3.255103e+00 5.033752e-01   -1.960711e+00 8.633369e-01
 1.980000e+01   1.773652e+02 6.212492e-01   1.655606e+01 4.641165e-01   -4.165667e+00 5.392811e-01   -1.847713e+00 9.273624e-01
 2.000000e+01   1.808229e+02 6.321630e-01   1.612932e+01 4.791383e-01   -5.226131e+00 5.369938e-01   -1.385861e+00 9.556613e-01



==> Tables/I2-panlocal-beta0.dat <==
%  Thrust: I2 term
0.000000e+00   6.799198e-01 1.309563e-03   6.037111e-01 1.100199e-03   4.663626e-01 7.838284e-04   2.330710e-01 6.289873e-04
 2.000000e-01   8.102903e-01 1.542717e-03   7.014413e-01 1.252326e-03   5.097156e-01 8.518818e-04   1.962457e-01 8.275733e-04
 4.000000e-01   9.610159e-01 1.805252e-03   8.069281e-01 1.408873e-03   5.429974e-01 9.295546e-04   1.315348e-01 1.108573e-03
 6.000000e-01   1.133408e+00 2.096488e-03   9.175710e-01 1.565843e-03   5.602275e-01 1.035884e-03   3.544672e-02 1.459949e-03
 8.000000e-01   1.328135e+00 2.414233e-03   1.029530e+00 1.720277e-03   5.551442e-01 1.195886e-03   -9.086605e-02 1.851848e-03
 1.000000e+00   1.544975e+00 2.754753e-03   1.137780e+00 1.872154e-03   5.224234e-01 1.427850e-03   -2.387096e-01 2.241774e-03
 1.200000e+00   1.782610e+00 3.113079e-03   1.236470e+00 2.026268e-03   4.594312e-01 1.729877e-03   -3.896599e-01 2.592254e-03
 1.400000e+00   2.038527e+00 3.483715e-03   1.319656e+00 2.192655e-03   3.681912e-01 2.077750e-03   -5.159711e-01 2.906342e-03
 1.600000e+00   2.309104e+00 3.861721e-03   1.382391e+00 2.383887e-03   2.568258e-01 2.435326e-03   -5.857428e-01 3.262039e-03
 1.800000e+00   2.589933e+00 4.243878e-03   1.421973e+00 2.609271e-03   1.393932e-01 2.772045e-03   -5.737223e-01 3.780132e-03
 2.000000e+00   2.876375e+00 4.629538e-03   1.438901e+00 2.869511e-03   3.318585e-02 3.080398e-03   -4.750074e-01 4.499637e-03
 2.200000e+00   3.164235e+00 5.020761e-03   1.437040e+00 3.156585e-03   -4.640344e-02 3.380983e-03   -3.140898e-01 5.317120e-03
 2.400000e+00   3.450355e+00 5.421644e-03   1.422660e+00 3.459422e-03   -9.155957e-02 3.704733e-03   -1.399415e-01 6.091438e-03
 2.600000e+00   3.732920e+00 5.837256e-03   1.402549e+00 3.770629e-03   -1.050185e-01 4.064133e-03   -4.514413e-03 6.771497e-03
 2.800000e+00   4.011353e+00 6.272729e-03   1.382028e+00 4.089009e-03   -9.791977e-02 4.444042e-03   6.388468e-02 7.414419e-03
 3.000000e+00   4.285894e+00 6.732836e-03   1.363857e+00 4.416830e-03   -8.352739e-02 4.820614e-03   7.213030e-02 8.106860e-03
 3.200000e+00   4.557085e+00 7.221889e-03   1.348469e+00 4.755243e-03   -7.113538e-02 5.185044e-03   4.924224e-02 8.886319e-03
 3.400000e+00   4.825412e+00 7.743540e-03   1.335040e+00 5.102112e-03   -6.405470e-02 5.551573e-03   2.241515e-02 9.724973e-03
 3.600000e+00   5.091162e+00 8.300298e-03   1.322537e+00 5.453863e-03   -6.158955e-02 5.947419e-03   3.869131e-03 1.056896e-02
 3.800000e+00   5.354438e+00 8.892962e-03   1.310219e+00 5.809521e-03   -6.192944e-02 6.394848e-03   -6.111406e-03 1.138561e-02
 4.000000e+00   5.615234e+00 9.520433e-03   1.297673e+00 6.173803e-03   -6.368728e-02 6.899157e-03   -1.083535e-02 1.217788e-02
 4.200000e+00   5.873479e+00 1.018022e-02   1.284703e+00 6.557193e-03   -6.606541e-02 7.448531e-03   -1.252969e-02 1.297399e-02
 4.400000e+00   6.129082e+00 1.086962e-02   1.271240e+00 6.972860e-03   -6.854440e-02 8.022055e-03   -1.189464e-02 1.381579e-02
 4.600000e+00   6.381943e+00 1.158726e-02   1.257308e+00 7.431878e-03   -7.069195e-02 8.600147e-03   -9.311382e-03 1.474290e-02
 4.800000e+00   6.631980e+00 1.233433e-02   1.243006e+00 7.939096e-03   -7.219800e-02 9.172743e-03   -5.680765e-03 1.576804e-02
 5.000000e+00   6.879131e+00 1.311526e-02   1.228477e+00 8.491728e-03   -7.298353e-02 9.740911e-03   -2.327676e-03 1.687129e-02
 5.200000e+00   7.123365e+00 1.393736e-02   1.213850e+00 9.081017e-03   -7.321255e-02 1.031215e-02   -1.729539e-04 1.802580e-02
 5.400000e+00   7.364670e+00 1.480969e-02   1.199214e+00 9.695446e-03   -7.309968e-02 1.089570e-02   1.332790e-03 1.922015e-02
 5.600000e+00   7.603054e+00 1.574133e-02   1.184636e+00 1.032384e-02   -7.259436e-02 1.150298e-02   4.088922e-03 2.045726e-02
 5.800000e+00   7.838536e+00 1.673953e-02   1.170229e+00 1.095784e-02   -7.129775e-02 1.215128e-02   9.240111e-03 2.173770e-02
 6.000000e+00   8.071170e+00 1.780816e-02   1.156196e+00 1.159435e-02   -6.882738e-02 1.286440e-02   1.540807e-02 2.303918e-02
 6.200000e+00   8.301055e+00 1.894705e-02   1.142773e+00 1.223811e-02   -6.524294e-02 1.366378e-02   2.001248e-02 2.431718e-02
 6.400000e+00   8.528333e+00 2.015239e-02   1.130142e+00 1.290332e-02   -6.100370e-02 1.455235e-02   2.197054e-02 2.554651e-02
 6.600000e+00   8.753170e+00 2.141851e-02   1.118384e+00 1.361198e-02   -5.657564e-02 1.550526e-02   2.212590e-02 2.677124e-02
 6.800000e+00   8.975745e+00 2.274049e-02   1.107509e+00 1.438741e-02   -5.218145e-02 1.648109e-02   2.186020e-02 2.809584e-02
 7.000000e+00   9.196232e+00 2.411696e-02   1.097512e+00 1.524559e-02   -4.776023e-02 1.744745e-02   2.268249e-02 2.960362e-02
 7.200000e+00   9.414811e+00 2.555197e-02   1.088433e+00 1.618939e-02   -4.291589e-02 1.839930e-02   2.635593e-02 3.128015e-02
 7.400000e+00   9.631676e+00 2.705537e-02   1.080419e+00 1.720953e-02   -3.698110e-02 1.935382e-02   3.347725e-02 3.303917e-02
 7.600000e+00   9.847068e+00 2.864159e-02   1.073749e+00 1.829049e-02   -2.942916e-02 2.033044e-02   4.198167e-02 3.482658e-02
 7.800000e+00   1.006129e+01 3.032737e-02   1.068752e+00 1.941673e-02   -2.033228e-02 2.134068e-02   4.837935e-02 3.665700e-02
 8.000000e+00   1.027470e+01 3.212911e-02   1.065674e+00 2.057594e-02   -1.037246e-02 2.239611e-02   5.043711e-02 3.855838e-02
 8.200000e+00   1.048769e+01 3.406053e-02   1.064600e+00 2.176079e-02   -4.433093e-04 2.351907e-02   4.826457e-02 4.053247e-02
 8.400001e+00   1.070067e+01 3.613086e-02   1.065448e+00 2.297072e-02   8.772232e-03 2.474225e-02   4.370239e-02 4.253839e-02
 8.600000e+00   1.091399e+01 3.834411e-02   1.068046e+00 2.421461e-02   1.705547e-02 2.609239e-02   3.939695e-02 4.450926e-02
 8.800000e+00   1.112799e+01 4.069970e-02   1.072227e+00 2.551200e-02   2.470013e-02 2.756671e-02   3.754297e-02 4.644466e-02
 9.000000e+00   1.134298e+01 4.319439e-02   1.077919e+00 2.688939e-02   3.222242e-02 2.912822e-02   3.778040e-02 4.846900e-02
 9.200000e+00   1.155926e+01 4.582500e-02   1.085113e+00 2.837134e-02   3.965131e-02 3.073314e-02   3.548777e-02 5.075280e-02
 9.400001e+00   1.177712e+01 4.859102e-02   1.093694e+00 2.997108e-02   4.574567e-02 3.236726e-02   2.321319e-02 5.336609e-02
 9.600000e+00   1.199679e+01 5.149591e-02   1.103153e+00 3.168739e-02   4.795654e-02 3.405538e-02   -3.406695e-03 5.621989e-02
 9.800000e+00   1.221837e+01 5.454712e-02   1.112444e+00 3.350948e-02   4.375935e-02 3.583359e-02   -3.902659e-02 5.918625e-02
 1.000000e+01   1.244167e+01 5.775476e-02   1.120193e+00 3.542467e-02   3.272763e-02 3.771603e-02   -6.889532e-02 6.226009e-02
 1.020000e+01   1.266626e+01 6.113003e-02   1.125259e+00 3.742256e-02   1.763719e-02 3.969596e-02   -7.754775e-02 6.553702e-02
 1.040000e+01   1.289157e+01 6.468364e-02   1.127318e+00 3.949514e-02   3.591567e-03 4.177460e-02   -5.840795e-02 6.906129e-02
 1.060000e+01   1.311704e+01 6.842447e-02   1.127114e+00 4.163712e-02   -4.253503e-03 4.397665e-02   -1.747908e-02 7.276114e-02
 1.080000e+01   1.334237e+01 7.235863e-02   1.126236e+00 4.384944e-02   -2.902704e-03 4.633353e-02   3.093983e-02 7.651418e-02
 1.100000e+01   1.356761e+01 7.648928e-02   1.126573e+00 4.614316e-02   7.665301e-03 4.885160e-02   7.265146e-02 8.026842e-02
 1.120000e+01   1.379319e+01 8.081751e-02   1.129757e+00 4.853928e-02   2.499129e-02 5.149916e-02   9.685811e-02 8.410052e-02
 1.140000e+01   1.401977e+01 8.534440e-02   1.136724e+00 5.106213e-02   4.456340e-02 5.422682e-02   9.345601e-02 8.814800e-02
 1.160000e+01   1.424812e+01 9.007333e-02   1.147312e+00 5.373003e-02   6.005653e-02 5.700217e-02   5.578538e-02 9.250314e-02
 1.180000e+01   1.447884e+01 9.501190e-02   1.160037e+00 5.654938e-02   6.500879e-02 5.983093e-02   -9.327448e-03 9.715098e-02
 1.200000e+01   1.471211e+01 1.001725e-01   1.172370e+00 5.951608e-02   5.596846e-02 6.274968e-02   -7.972291e-02 1.019757e-01
 1.220000e+01   1.494758e+01 1.055717e-01   1.181581e+00 6.262296e-02   3.441911e-02 6.579524e-02   -1.310905e-01 1.068591e-01
 1.240000e+01   1.518440e+01 1.112292e-01   1.185655e+00 6.586754e-02   5.652078e-03 6.897679e-02   -1.511672e-01 1.117842e-01
 1.260000e+01   1.542144e+01 1.171664e-01   1.183782e+00 6.925454e-02   -2.406707e-02 7.227643e-02   -1.417697e-01 1.168293e-01
 1.280000e+01   1.565754e+01 1.234064e-01   1.176305e+00 7.279298e-02   -4.970578e-02 7.567579e-02   -1.121678e-01 1.220941e-01
 1.300000e+01   1.589167e+01 1.299727e-01   1.164372e+00 7.649184e-02   -6.832798e-02 7.918473e-02   -7.345325e-02 1.276207e-01
 1.320000e+01   1.612309e+01 1.368894e-01   1.149496e+00 8.035956e-02   -7.918271e-02 8.284886e-02   -3.608656e-02 1.333416e-01
 1.340000e+01   1.635137e+01 1.441802e-01   1.133145e+00 8.440869e-02   -8.338127e-02 8.672501e-02   -7.823921e-03 1.391478e-01
 1.360000e+01   1.657633e+01 1.518681e-01   1.116441e+00 8.866163e-02   -8.311471e-02 9.084502e-02   8.594577e-03 1.450217e-01
 1.380000e+01   1.679797e+01 1.599765e-01   1.100049e+00 9.315198e-02   -8.057155e-02 9.520227e-02   1.566000e-02 1.510712e-01
 1.400000e+01   1.701639e+01 1.685308e-01   1.084268e+00 9.791887e-02   -7.717078e-02 9.977018e-02   1.785252e-02 1.574716e-01
 1.420000e+01   1.723172e+01 1.775609e-01   1.069194e+00 1.029984e-01   -7.355605e-02 1.045357e-01   1.812381e-02 1.643600e-01
 1.440000e+01   1.744411e+01 1.871034e-01   1.054847e+00 1.084178e-01   -6.988381e-02 1.095204e-01   1.919560e-02 1.717337e-01
 1.460000e+01   1.765371e+01 1.972023e-01   1.041300e+00 1.141966e-01   -6.521490e-02 1.147695e-01   3.061401e-02 1.795506e-01
 1.480000e+01   1.786072e+01 2.079095e-01   1.029076e+00 1.203523e-01   -5.567629e-02 1.203338e-01   7.131131e-02 1.878265e-01
 1.500000e+01   1.806554e+01 2.192834e-01   1.019851e+00 1.269079e-01   -3.380337e-02 1.262640e-01   1.542351e-01 1.964885e-01
 1.520000e+01   1.826907e+01 2.313883e-01   1.016887e+00 1.338968e-01   7.814477e-03 1.325915e-01   2.628752e-01 2.054733e-01
 1.540000e+01   1.847299e+01 2.442948e-01   1.024360e+00 1.413646e-01   6.976901e-02 1.393162e-01   3.474915e-01 2.149582e-01
 1.560000e+01   1.867973e+01 2.580797e-01   1.045451e+00 1.493637e-01   1.412157e-01 1.464430e-01   3.491041e-01 2.251492e-01
 1.580000e+01   1.889209e+01 2.728280e-01   1.080114e+00 1.579484e-01   2.016207e-01 1.540202e-01   2.358617e-01 2.360494e-01
 1.600000e+01   1.911239e+01 2.886335e-01   1.123898e+00 1.671759e-01   2.293840e-01 1.621294e-01   3.201004e-02 2.475636e-01
 1.620000e+01   1.934173e+01 3.056001e-01   1.168924e+00 1.771129e-01   2.136477e-01 1.708487e-01   -1.829909e-01 2.596344e-01
 1.640000e+01   1.957949e+01 3.238426e-01   1.206907e+00 1.878406e-01   1.616853e-01 1.802285e-01   -3.172857e-01 2.724380e-01
 1.660000e+01   1.982366e+01 3.434903e-01   1.232628e+00 1.994555e-01   9.520316e-02 1.903259e-01   -3.273814e-01 2.864233e-01
 1.680000e+01   2.007168e+01 3.646882e-01   1.245564e+00 2.120701e-01   3.689331e-02 2.012852e-01   -2.467176e-01 3.016430e-01
 1.700000e+01   2.032123e+01 3.876015e-01   1.248667e+00 2.258242e-01   -2.733029e-03 2.133190e-01   -1.541074e-01 3.174513e-01
 1.720000e+01   2.057073e+01 4.124218e-01   1.245427e+00 2.409023e-01   -2.827216e-02 2.265455e-01   -1.125448e-01 3.335908e-01
 1.740000e+01   2.081909e+01 4.393740e-01   1.237457e+00 2.575332e-01   -5.227947e-02 2.409260e-01   -1.377157e-01 3.509878e-01
 1.760000e+01   2.106534e+01 4.687291e-01   1.223822e+00 2.759683e-01   -8.647329e-02 2.564634e-01   -2.089162e-01 3.708376e-01
 1.780000e+01   2.130807e+01 5.008123e-01   1.201820e+00 2.964639e-01   -1.360134e-01 2.734364e-01   -2.817075e-01 3.933636e-01
 1.800000e+01   2.154532e+01 5.360121e-01   1.168772e+00 3.193056e-01   -1.946875e-01 2.924085e-01   -2.871136e-01 4.182417e-01
 1.820000e+01   2.177483e+01 5.747881e-01   1.124721e+00 3.448677e-01   -2.412920e-01 3.141034e-01   -1.505344e-01 4.457531e-01
 1.840000e+01   2.199483e+01 6.176804e-01   1.075240e+00 3.736835e-01   -2.431695e-01 3.393852e-01   1.592008e-01 4.765735e-01
 1.860000e+01   2.220537e+01 6.653348e-01   1.032563e+00 4.065195e-01   -1.689433e-01 3.693056e-01   5.970813e-01 5.110067e-01
 1.880000e+01   2.240946e+01 7.185397e-01   1.013872e+00 4.444448e-01   -2.294886e-03 4.050396e-01   1.065675e+00 5.488693e-01
 1.900000e+01   2.261375e+01 7.782886e-01   1.037574e+00 4.888881e-01   2.526927e-01 4.477136e-01   1.465619e+00 5.904809e-01
 1.920000e+01   2.282837e+01 8.458686e-01   1.119411e+00 5.416537e-01   5.741782e-01 4.983724e-01   1.719704e+00 6.381141e-01
 1.940000e+01   2.306607e+01 9.229625e-01   1.269371e+00 6.048889e-01   9.273253e-01 5.583186e-01   1.776543e+00 6.959634e-01
 1.960000e+01   2.334083e+01 1.011772e+00   1.489706e+00 6.810693e-01   1.271126e+00 6.297131e-01   1.631074e+00 7.688974e-01
 1.980000e+01   2.366629e+01 1.115131e+00   1.774835e+00 7.730727e-01   1.570869e+00 7.160606e-01   1.354952e+00 8.600536e-01
 2.000000e+01   2.405438e+01 1.236622e+00   2.114205e+00 8.843988e-01   1.814051e+00 8.221245e-01   1.093995e+00 9.679448e-01



==> Tables/I2-panlocal-betahalf.dat <==
%  Thrust: I2 term
0.000000e+00   8.537667e-01 1.514434e-03   7.671250e-01 1.297691e-03   6.101555e-01 9.674986e-04   3.411549e-01 7.575861e-04
 2.000000e-01   1.019843e+00 1.790780e-03   8.958336e-01 1.489627e-03   6.759761e-01 1.067462e-03   3.123787e-01 9.606352e-04
 4.000000e-01   1.212929e+00 2.105048e-03   1.036932e+00 1.692975e-03   7.330025e-01 1.178159e-03   2.520905e-01 1.253116e-03
 6.000000e-01   1.435283e+00 2.457983e-03   1.187990e+00 1.904412e-03   7.743394e-01 1.315530e-03   1.548558e-01 1.630663e-03
 8.000000e-01   1.688533e+00 2.848931e-03   1.345115e+00 2.121376e-03   7.923995e-01 1.502431e-03   1.970038e-02 2.068982e-03
 1.000000e+00   1.973377e+00 3.275761e-03   1.502922e+00 2.343732e-03   7.801169e-01 1.759885e-03   -1.466368e-01 2.528847e-03
 1.200000e+00   2.289309e+00 3.735100e-03   1.654815e+00 2.575481e-03   7.327886e-01 2.094404e-03   -3.269359e-01 2.971880e-03
 1.400000e+00   2.634433e+00 4.222956e-03   1.793677e+00 2.825378e-03   6.502659e-01 2.491461e-03   -4.931446e-01 3.391411e-03
 1.600000e+00   3.005471e+00 4.735702e-03   1.912975e+00 3.105102e-03   5.387756e-01 2.921004e-03   -6.107962e-01 3.844401e-03
 1.800000e+00   3.398005e+00 5.271203e-03   2.008108e+00 3.424802e-03   4.112549e-01 3.352408e-03   -6.494551e-01 4.436288e-03
 2.000000e+00   3.806994e+00 5.829700e-03   2.077571e+00 3.788291e-03   2.851396e-01 3.771378e-03   -5.969467e-01 5.229277e-03
 2.200000e+00   4.227452e+00 6.414056e-03   2.123409e+00 4.191528e-03   1.774952e-01 4.188012e-03   -4.701209e-01 6.171513e-03
 2.400000e+00   4.655109e+00 7.029231e-03   2.150547e+00 4.625798e-03   9.916266e-02 4.627401e-03   -3.125044e-01 7.153991e-03
 2.600000e+00   5.086835e+00 7.681219e-03   2.165113e+00 5.083061e-03   5.110797e-02 5.109187e-03   -1.749796e-01 8.118871e-03
 2.800000e+00   5.520680e+00 8.375941e-03   2.172502e+00 5.559550e-03   2.562426e-02 5.636809e-03   -8.946097e-02 9.091616e-03
 3.000000e+00   5.955589e+00 9.118529e-03   2.176136e+00 6.056082e-03   1.183525e-02 6.205856e-03   -5.548388e-02 1.011953e-02
 3.200000e+00   6.390983e+00 9.913078e-03   2.177453e+00 6.576583e-03   1.486266e-03 6.816344e-03   -5.074992e-02 1.120450e-02
 3.400000e+00   6.826435e+00 1.076281e-02   2.176718e+00 7.126939e-03   -8.939923e-03 7.471932e-03   -5.366189e-02 1.231603e-02
 3.600000e+00   7.261527e+00 1.167050e-02   2.173841e+00 7.714313e-03   -1.990348e-02 8.170379e-03   -5.576845e-02 1.345913e-02
 3.800000e+00   7.695822e+00 1.263905e-02   2.168733e+00 8.345723e-03   -3.123978e-02 8.902726e-03   -5.774495e-02 1.469105e-02
 4.000000e+00   8.128866e+00 1.367203e-02   2.161312e+00 9.025869e-03   -4.307131e-02 9.664793e-03   -6.064806e-02 1.605384e-02
 4.200000e+00   8.560186e+00 1.477399e-02   2.151468e+00 9.756081e-03   -5.543285e-02 1.046455e-02   -6.250066e-02 1.752635e-02
 4.400000e+00   8.989287e+00 1.595028e-02   2.139139e+00 1.053551e-02   -6.775515e-02 1.131501e-02   -5.962946e-02 1.907748e-02
 4.600000e+00   9.415683e+00 1.720671e-02   2.124452e+00 1.136329e-02   -7.875841e-02 1.222567e-02   -4.894189e-02 2.072787e-02
 4.800000e+00   9.838939e+00 1.854910e-02   2.107837e+00 1.224007e-02   -8.674389e-02 1.320653e-02   -2.953282e-02 2.250747e-02
 5.000000e+00   1.025874e+01 1.998289e-02   2.090064e+00 1.316928e-02   -9.011438e-02 1.427384e-02   -3.359591e-03 2.438751e-02
 5.200000e+00   1.067496e+01 2.151324e-02   2.072164e+00 1.415891e-02   -8.794642e-02 1.544101e-02   2.485712e-02 2.630938e-02
 5.400000e+00   1.108767e+01 2.314549e-02   2.055241e+00 1.522234e-02   -8.049376e-02 1.670252e-02   4.820922e-02 2.826599e-02
 5.600000e+00   1.149718e+01 2.488620e-02   2.040205e+00 1.637577e-02   -6.949836e-02 1.803227e-02   5.911104e-02 3.033312e-02
 5.800000e+00   1.190391e+01 2.674449e-02   2.027475e+00 1.763228e-02   -5.801959e-02 1.940274e-02   5.271302e-02 3.261746e-02
 6.000000e+00   1.230831e+01 2.873281e-02   2.016802e+00 1.899628e-02   -4.942761e-02 2.080923e-02   3.141899e-02 3.517217e-02
 6.200000e+00   1.271071e+01 3.086678e-02   2.007372e+00 2.046283e-02   -4.571687e-02 2.227886e-02   6.273927e-03 3.796801e-02
 6.400000e+00   1.311127e+01 3.316367e-02   1.998229e+00 2.202281e-02   -4.621971e-02 2.385859e-02   -8.637282e-03 4.093042e-02
 6.600000e+00   1.350998e+01 3.564045e-02   1.988801e+00 2.367101e-02   -4.796144e-02 2.559225e-02   -5.824637e-03 4.400220e-02
 6.800000e+00   1.390678e+01 3.831207e-02   1.979187e+00 2.541236e-02   -4.762207e-02 2.750363e-02   1.065152e-02 4.720492e-02
 7.000000e+00   1.430169e+01 4.119080e-02   1.970008e+00 2.726352e-02   -4.352258e-02 2.960023e-02   2.990636e-02 5.061236e-02
 7.200000e+00   1.469486e+01 4.428724e-02   1.962004e+00 2.925067e-02   -3.606224e-02 3.188705e-02   4.335408e-02 5.422492e-02
 7.400000e+00   1.508660e+01 4.761222e-02   1.955706e+00 3.140607e-02   -2.675626e-02 3.436003e-02   4.821342e-02 5.800474e-02
 7.600000e+00   1.547727e+01 5.117965e-02   1.951304e+00 3.376307e-02   -1.744214e-02 3.699295e-02   4.294077e-02 6.208559e-02
 7.800000e+00   1.586724e+01 5.500918e-02   1.948569e+00 3.634871e-02   -1.058521e-02 3.976451e-02   2.255140e-02 6.666426e-02
 8.000000e+00   1.625676e+01 5.912805e-02   1.946666e+00 3.917884e-02   -9.795973e-03 4.269626e-02   -1.812570e-02 7.168397e-02
 8.200000e+00   1.664585e+01 6.357130e-02   1.943982e+00 4.226153e-02   -1.895609e-02 4.583178e-02   -7.511440e-02 7.696240e-02
 8.400001e+00   1.703415e+01 6.838070e-02   1.938294e+00 4.560427e-02   -3.981851e-02 4.919112e-02   -1.316512e-01 8.256043e-02
 8.600000e+00   1.742082e+01 7.360282e-02   1.927408e+00 4.921665e-02   -7.027129e-02 5.278658e-02   -1.684327e-01 8.873015e-02
 8.800000e+00   1.780467e+01 7.928715e-02   1.909882e+00 5.311088e-02   -1.052558e-01 5.668072e-02   -1.765086e-01 9.549304e-02
 9.000000e+00   1.818431e+01 8.548390e-02   1.885393e+00 5.730817e-02   -1.389417e-01 6.098077e-02   -1.554800e-01 1.025637e-01
 9.200000e+00   1.855841e+01 9.224272e-02   1.854786e+00 6.184979e-02   -1.654106e-01 6.575122e-02   -1.039326e-01 1.096771e-01
 9.400001e+00   1.892595e+01 9.961360e-02   1.820122e+00 6.679824e-02   -1.785287e-01 7.093319e-02   -2.317316e-02 1.168870e-01
 9.600000e+00   1.928640e+01 1.076498e-01   1.784577e+00 7.221635e-02   -1.737641e-01 7.636265e-02   7.094209e-02 1.249378e-01
 9.800000e+00   1.963997e+01 1.164109e-01   1.751830e+00 7.813181e-02   -1.509423e-01 8.195013e-02   1.536864e-01 1.348655e-01
 1.000000e+01   1.998754e+01 1.259618e-01   1.725147e+00 8.451968e-02   -1.139259e-01 8.788531e-02   2.126482e-01 1.464979e-01
 1.020000e+01   2.033059e+01 1.363663e-01   1.706914e+00 9.133289e-02   -6.700509e-02 9.454271e-02   2.549336e-01 1.585173e-01
 1.040000e+01   2.067099e+01 1.476780e-01   1.698865e+00 9.855840e-02   -1.222974e-02 1.021286e-01   2.927103e-01 1.704485e-01
 1.060000e+01   2.101092e+01 1.599347e-01   1.702524e+00 1.062414e-01   5.007169e-02 1.105523e-01   3.301531e-01 1.833362e-01
 1.080000e+01   2.135288e+01 1.731613e-01   1.719380e+00 1.144596e-01   1.196448e-01 1.196911e-01   3.646754e-01 1.985673e-01
 1.100000e+01   2.169964e+01 1.873749e-01   1.750789e+00 1.232902e-01   1.952392e-01 1.297094e-01   3.881682e-01 2.164689e-01
 1.120000e+01   2.205422e+01 2.025929e-01   1.797618e+00 1.328237e-01   2.727645e-01 1.410508e-01   3.789037e-01 2.353799e-01
 1.140000e+01   2.241969e+01 2.188417e-01   1.859378e+00 1.432216e-01   3.422925e-01 1.539343e-01   3.023407e-01 2.529195e-01
 1.160000e+01   2.279877e+01 2.361724e-01   1.932918e+00 1.547360e-01   3.874920e-01 1.678096e-01   1.338805e-01 2.700108e-01
 1.180000e+01   2.319320e+01 2.546850e-01   2.011532e+00 1.676061e-01   3.902629e-01 1.817158e-01   -1.169350e-01 2.910824e-01
 1.200000e+01   2.360306e+01 2.745471e-01   2.085353e+00 1.818976e-01   3.384232e-01 1.953270e-01   -4.011827e-01 3.175508e-01
 1.220000e+01   2.402628e+01 2.959928e-01   2.143269e+00 1.974636e-01   2.326531e-01 2.092131e-01   -6.425145e-01 3.457506e-01
 1.240000e+01   2.445868e+01 3.192953e-01   2.175880e+00 2.140633e-01   8.927430e-02 2.239665e-01   -7.674975e-01 3.729243e-01
 1.260000e+01   2.489461e+01 3.447235e-01   2.178299e+00 2.314747e-01   -6.425506e-02 2.395500e-01   -7.426672e-01 4.010513e-01
 1.280000e+01   2.532803e+01 3.724985e-01   2.151487e+00 2.494940e-01   -1.982631e-01 2.558072e-01   -5.748695e-01 4.332064e-01
 1.300000e+01   2.575369e+01 4.027529e-01   2.102120e+00 2.678948e-01   -2.853956e-01 2.731590e-01   -2.744845e-01 4.670404e-01
 1.320000e+01   2.616817e+01 4.354952e-01   2.042210e+00 2.864471e-01   -2.993629e-01 2.919820e-01   1.553357e-01 4.997933e-01
 1.340000e+01   2.657100e+01 4.705839e-01   1.988849e+00 3.049131e-01   -2.166212e-01 3.120188e-01   6.823037e-01 5.406141e-01
 1.360000e+01   2.696553e+01 5.077102e-01   1.962783e+00 3.229746e-01   -2.648208e-02 3.345171e-01   1.206312e+00 5.995543e-01
 1.380000e+01   2.735931e+01 5.463859e-01   1.984420e+00 3.404215e-01   2.549423e-01 3.640931e-01   1.566193e+00 6.624628e-01
 1.400000e+01   2.776343e+01 5.859533e-01   2.067643e+00 3.578653e-01   5.788843e-01 4.042589e-01   1.613298e+00 7.049012e-01
 1.420000e+01   2.819062e+01 6.256810e-01   2.214186e+00 3.773386e-01   8.761608e-01 4.511643e-01   1.303123e+00 7.288463e-01
 1.440000e+01   2.865254e+01 6.649893e-01   2.411887e+00 4.016695e-01   1.080808e+00 4.960325e-01   7.040072e-01 7.633409e-01
 1.460000e+01   2.915722e+01 7.037437e-01   2.637130e+00 4.327063e-01   1.145396e+00 5.329528e-01   -8.149268e-02 8.328370e-01
 1.480000e+01   2.970716e+01 7.424770e-01   2.858793e+00 4.700741e-01   1.041850e+00 5.635104e-01   -9.610047e-01 9.353910e-01
 1.500000e+01   3.029818e+01 7.824155e-01   3.042132e+00 5.118587e-01   7.634402e-01 5.960110e-01   -1.800216e+00 1.037794e+00
 1.520000e+01   3.091925e+01 8.253207e-01   3.154336e+00 5.566502e-01   3.392279e-01 6.376698e-01   -2.377237e+00 1.103451e+00
 1.540000e+01   3.155364e+01 8.732910e-01   3.173068e+00 6.049487e-01   -1.553496e-01 6.855804e-01   -2.480218e+00 1.137451e+00
 1.560000e+01   3.218193e+01 9.286652e-01   3.094238e+00 6.585051e-01   -6.202391e-01 7.298597e-01   -2.103682e+00 1.184868e+00
 1.580000e+01   3.278576e+01 9.940003e-01   2.932040e+00 7.184352e-01   -9.813008e-01 7.662057e-01   -1.495756e+00 1.276572e+00
 1.600000e+01   3.335074e+01 1.071943e+00   2.709778e+00 7.844386e-01   -1.223001e+00 8.030227e-01   -9.479020e-01 1.394208e+00
 1.620000e+01   3.386712e+01 1.164934e+00   2.448958e+00 8.561812e-01   -1.373059e+00 8.562006e-01   -5.833928e-01 1.488820e+00
 1.640000e+01   3.432875e+01 1.274945e+00   2.164305e+00 9.354425e-01   -1.466323e+00 9.340520e-01   -3.667400e-01 1.522783e+00
 1.660000e+01   3.473185e+01 1.403532e+00   1.864805e+00 1.026649e+00   -1.523229e+00 1.027634e+00   -2.017133e-01 1.531810e+00
 1.680000e+01   3.507415e+01 1.552246e+00   1.557422e+00 1.134754e+00   -1.543378e+00 1.123216e+00   1.544087e-02 1.605450e+00
 1.700000e+01   3.535488e+01 1.723101e+00   1.250967e+00 1.262600e+00   -1.511056e+00 1.220714e+00   3.174335e-01 1.744349e+00
 1.720000e+01   3.557538e+01 1.918775e+00   9.571875e-01 1.410734e+00   -1.416815e+00 1.330177e+00   6.130183e-01 1.875935e+00
 1.740000e+01   3.573937e+01 2.142478e+00   6.875759e-01 1.578974e+00   -1.272723e+00 1.454989e+00   8.122291e-01 1.979721e+00
 1.760000e+01   3.585257e+01 2.397699e+00   4.503588e-01 1.767042e+00   -1.093626e+00 1.586604e+00   9.900020e-01 2.069352e+00
 1.780000e+01   3.592218e+01 2.687891e+00   2.532834e-01 1.973344e+00   -8.660250e-01 1.708417e+00   1.324497e+00 2.152702e+00
 1.800000e+01   3.595745e+01 3.016032e+00   1.100509e-01 2.192718e+00   -5.467362e-01 1.798266e+00   1.911233e+00 2.269730e+00
 1.820000e+01   3.597133e+01 3.383853e+00   4.408164e-02 2.413915e+00   -8.517436e-02 1.833775e+00   2.745022e+00 2.528514e+00
 1.840000e+01   3.598244e+01 3.790503e+00   8.882437e-02 2.617623e+00   5.696411e-01 1.809893e+00   3.858626e+00 3.062389e+00
 1.860000e+01   3.601720e+01 4.230710e+00   2.893009e-01 2.776408e+00   1.486050e+00 1.778819e+00   5.389377e+00 3.899076e+00
 1.880000e+01   3.611261e+01 4.692615e+00   7.072473e-01 2.858257e+00   2.763040e+00 1.894094e+00   7.478013e+00 4.890096e+00
 1.900000e+01   3.632011e+01 5.156035e+00   1.426035e+00 2.835525e+00   4.511330e+00 2.331039e+00   1.006397e+01 5.834947e+00
 1.920000e+01   3.670987e+01 5.591994e+00   2.547592e+00 2.700827e+00   6.792094e+00 3.100423e+00   1.268509e+01 6.610293e+00
 1.940000e+01   3.737285e+01 5.964256e+00   4.173598e+00 2.493832e+00   9.526199e+00 4.076317e+00   1.440842e+01 7.115510e+00
 1.960000e+01   3.841745e+01 6.233488e+00   6.368916e+00 2.342192e+00   1.241485e+01 5.095039e+00   1.402942e+01 7.130014e+00
 1.980000e+01   3.995742e+01 6.364217e+00   9.114957e+00 2.460623e+00   1.492969e+01 5.947730e+00   1.055143e+01 6.548030e+00
 2.000000e+01   4.209110e+01 6.334855e+00   1.227164e+01 2.963865e+00   1.640887e+01 6.372875e+00   3.711145e+00 6.378891e+00



==> Tables/I23-kT.dat <==
%  Thrust: $I_3^{[2]}$ term
0.000000e+00   1.606067e+00 9.870795e-03   1.017081e+00 6.564381e-03   3.698475e-01 4.165636e-03   -2.800169e-01 4.775454e-03
 2.000000e-01   1.816549e+00 1.119606e-02   1.084522e+00 7.231915e-03   2.980425e-01 4.809206e-03   -4.373710e-01 5.867954e-03
 4.000000e-01   2.038905e+00 1.262896e-02   1.134324e+00 7.943566e-03   1.939020e-01 5.655159e-03   -6.012895e-01 6.985251e-03
 6.000000e-01   2.268966e+00 1.416560e-02   1.159981e+00 8.724323e-03   5.842723e-02 6.708586e-03   -7.469513e-01 8.020032e-03
 8.000000e-01   2.501319e+00 1.580350e-02   1.155782e+00 9.611892e-03   -1.014176e-01 7.929163e-03   -8.389863e-01 8.905705e-03
 1.000000e+00   2.729586e+00 1.754472e-02   1.118225e+00 1.065014e-02   -2.708822e-01 9.235565e-03   -8.357341e-01 9.723224e-03
 1.200000e+00   2.947031e+00 1.939935e-02   1.047642e+00 1.187556e-02   -4.270931e-01 1.052944e-02   -7.002801e-01 1.079739e-02
 1.400000e+00   3.147467e+00 2.138821e-02   9.495690e-01 1.330242e-02   -5.416178e-01 1.173947e-02   -4.186283e-01 1.257155e-02
 1.600000e+00   3.326386e+00 2.354343e-02   8.352304e-01 1.491609e-02   -5.869790e-01 1.287381e-02   -1.925830e-02 1.518791e-02
 1.800000e+00   3.482029e+00 2.590589e-02   7.203635e-01 1.668152e-02   -5.466988e-01 1.404465e-02   4.157726e-01 1.827658e-02
 2.000000e+00   3.616012e+00 2.851998e-02   6.219677e-01 1.856414e-02   -4.257361e-01 1.541706e-02   7.612379e-01 2.125722e-02
 2.200000e+00   3.733104e+00 3.142782e-02   5.534378e-01 2.055155e-02   -2.552973e-01 1.709357e-02   8.921384e-01 2.380796e-02
 2.400000e+00   3.839988e+00 3.466571e-02   5.197814e-01 2.266259e-02   -8.621673e-02 1.904610e-02   7.472484e-01 2.610705e-02
 2.600000e+00   3.943280e+00 3.826402e-02   5.153220e-01 2.493836e-02   2.904206e-02 2.117264e-02   3.725398e-01 2.862580e-02
 2.800000e+00   4.047488e+00 4.224981e-02   5.255011e-01 2.742333e-02   5.723730e-02 2.340493e-02   -9.594316e-02 3.167687e-02
 3.000000e+00   4.153717e+00 4.664989e-02   5.320804e-01 3.015071e-02   -4.855813e-03 2.576064e-02   -5.088015e-01 3.526646e-02
 3.200000e+00   4.259532e+00 5.149258e-02   5.188353e-01 3.314049e-02   -1.364191e-01 2.832179e-02   -7.830589e-01 3.926130e-02
 3.400000e+00   4.359744e+00 5.680807e-02   4.747862e-01 3.640731e-02   -3.087684e-01 3.118128e-02   -9.216687e-01 4.352519e-02
 3.600000e+00   4.447522e+00 6.262803e-02   3.942372e-01 3.996999e-02   -4.988669e-01 3.439634e-02   -9.710908e-01 4.801513e-02
 3.800000e+00   4.515297e+00 6.898561e-02   2.750870e-01 4.385556e-02   -6.934734e-01 3.797068e-02   -9.738817e-01 5.283185e-02
 4.000000e+00   4.555303e+00 7.591608e-02   1.171468e-01 4.809543e-02   -8.863032e-01 4.187024e-02   -9.537296e-01 5.817206e-02
 4.200000e+00   4.559840e+00 8.345788e-02   -7.882525e-02 5.271672e-02   -1.073800e+00 4.605945e-02   -9.193469e-01 6.426644e-02
 4.400000e+00   4.521423e+00 9.165296e-02   -3.114443e-01 5.773431e-02   -1.252772e+00 5.054027e-02   -8.691202e-01 7.129556e-02
 4.600000e+00   4.432910e+00 1.005460e-01   -5.786533e-01 6.314915e-02   -1.419773e+00 5.537433e-02   -7.993704e-01 7.927133e-02
 4.800000e+00   4.287648e+00 1.101819e-01   -8.776559e-01 6.895520e-02   -1.571526e+00 6.066848e-02   -7.157695e-01 8.802605e-02
 5.000000e+00   4.079610e+00 1.206029e-01   -1.205168e+00 7.515176e-02   -1.706625e+00 6.652652e-02   -6.359021e-01 9.737320e-02
 5.200000e+00   3.803437e+00 1.318462e-01   -1.558087e+00 8.175420e-02   -1.827648e+00 7.300242e-02   -5.799345e-01 1.072887e-01
 5.400000e+00   3.454332e+00 1.439431e-01   -1.934272e+00 8.879602e-02   -1.940841e+00 8.009194e-02   -5.582852e-01 1.179171e-01
 5.600000e+00   3.027799e+00 1.569203e-01   -2.332926e+00 9.632216e-02   -2.052668e+00 8.776265e-02   -5.637253e-01 1.294403e-01
 5.800000e+00   2.519388e+00 1.708026e-01   -2.754261e+00 1.043776e-01   -2.166251e+00 9.598792e-02   -5.748892e-01 1.419923e-01
 6.000000e+00   1.924555e+00 1.856151e-01   -3.198629e+00 1.129971e-01   -2.280533e+00 1.047614e-01   -5.700533e-01 1.556568e-01
 6.200000e+00   1.238692e+00 2.013853e-01   -3.665687e+00 1.221993e-01   -2.391354e+00 1.140966e-01   -5.336055e-01 1.704924e-01
 6.400000e+00   4.573238e-01 2.181435e-01   -4.153833e+00 1.319863e-01   -2.491701e+00 1.240227e-01   -4.533341e-01 1.865442e-01
 6.600000e+00   -4.235860e-01 2.359213e-01   -4.659808e+00 1.423464e-01   -2.571282e+00 1.345827e-01   -3.213199e-01 2.038009e-01
 6.800000e+00   -1.407216e+00 2.547495e-01   -5.178392e+00 1.532620e-01   -2.618929e+00 1.458251e-01   -1.440622e-01 2.221547e-01
 7.000000e+00   -2.495458e+00 2.746544e-01   -5.702643e+00 1.647168e-01   -2.628306e+00 1.577837e-01   4.675113e-02 2.414915e-01
 7.200000e+00   -3.688688e+00 2.956555e-01   -6.225136e+00 1.767021e-01   -2.602311e+00 1.704605e-01   2.021773e-01 2.618080e-01
 7.400000e+00   -4.985868e+00 3.177625e-01   -6.739832e+00 1.892174e-01   -2.553105e+00 1.838360e-01   2.760350e-01 2.831849e-01
 7.600000e+00   -6.385043e+00 3.409748e-01   -7.243853e+00 2.022663e-01   -2.499688e+00 1.978964e-01   2.399362e-01 3.056724e-01
 7.800000e+00   -7.884109e+00 3.652809e-01   -7.738574e+00 2.158516e-01   -2.464599e+00 2.126493e-01   9.419263e-02 3.292444e-01
 8.000000e+00   -9.481670e+00 3.906590e-01   -8.229683e+00 2.299715e-01   -2.467582e+00 2.281131e-01   -1.256500e-01 3.538687e-01
 8.200000e+00   -1.117781e+01 4.170779e-01   -8.725864e+00 2.446192e-01   -2.517196e+00 2.443016e-01   -3.542348e-01 3.795793e-01
 8.400001e+00   -1.297443e+01 4.444981e-01   -9.236208e+00 2.597819e-01   -2.606883e+00 2.612241e-01   -5.201675e-01 4.064308e-01
 8.600000e+00   -1.487497e+01 4.728721e-01   -9.767316e+00 2.754433e-01   -2.717999e+00 2.788875e-01   -5.707660e-01 4.344094e-01
 8.800000e+00   -1.688379e+01 5.021455e-01   -1.032117e+01 2.915886e-01   -2.825357e+00 2.972864e-01   -4.833091e-01 4.634597e-01
 9.000000e+00   -1.900514e+01 5.322571e-01   -1.089428e+01 3.082094e-01   -2.903458e+00 3.163914e-01   -2.795349e-01 4.935652e-01
 9.200000e+00   -2.124217e+01 5.631404e-01   -1.147863e+01 3.253061e-01   -2.936110e+00 3.361556e-01   -3.749407e-02 5.247232e-01
 9.400001e+00   -2.359633e+01 5.947258e-01   -1.206470e+01 3.428853e-01   -2.925658e+00 3.565301e-01   1.416566e-01 5.568811e-01
 9.600000e+00   -2.606736e+01 6.269437e-01   -1.264535e+01 3.609555e-01   -2.890856e+00 3.774699e-01   2.075232e-01 5.899553e-01
 9.800000e+00   -2.865405e+01 6.597293e-01   -1.321775e+01 3.795221e-01   -2.851609e+00 3.989306e-01   1.961554e-01 6.239038e-01
 1.000000e+01   -3.135483e+01 6.930259e-01   -1.378229e+01 3.985823e-01   -2.814884e+00 4.208686e-01   1.849791e-01 6.587597e-01
 1.020000e+01   -3.416812e+01 7.267893e-01   -1.433952e+01 4.181212e-01   -2.773943e+00 4.432492e-01   2.293139e-01 6.945715e-01
 1.040000e+01   -3.709213e+01 7.609907e-01   -1.488785e+01 4.381117e-01   -2.716474e+00 4.660509e-01   3.408016e-01 7.313203e-01
 1.060000e+01   -4.012441e+01 7.956179e-01   -1.542280e+01 4.585166e-01   -2.632584e+00 4.892540e-01   4.894423e-01 7.689080e-01
 1.080000e+01   -4.326160e+01 8.306777e-01   -1.593828e+01 4.792958e-01   -2.521886e+00 5.128158e-01   6.064226e-01 8.072487e-01
 1.100000e+01   -4.649937e+01 8.661950e-01   -1.642949e+01 5.004102e-01   -2.398671e+00 5.366577e-01   6.138046e-01 8.463529e-01
 1.120000e+01   -4.983294e+01 9.022123e-01   -1.689598e+01 5.218233e-01   -2.287083e+00 5.606909e-01   4.921737e-01 8.862419e-01
 1.140000e+01   -5.325792e+01 9.387880e-01   -1.734228e+01 5.435013e-01   -2.204757e+00 5.848582e-01   3.201150e-01 9.268090e-01
 1.160000e+01   -5.677093e+01 9.759924e-01   -1.777472e+01 5.654167e-01   -2.149321e+00 6.091531e-01   2.150490e-01 9.678433e-01
 1.180000e+01   -6.036960e+01 1.013904e+00   -1.819694e+01 5.875577e-01   -2.102100e+00 6.336133e-01   2.272933e-01 1.009096e+00
 1.200000e+01   -6.405182e+01 1.052607e+00   -1.860796e+01 6.099395e-01   -2.044719e+00 6.582977e-01   3.142736e-01 1.050282e+00
 1.220000e+01   -6.781503e+01 1.092184e+00   -1.900389e+01 6.326132e-01   -1.970198e+00 6.832492e-01   4.115489e-01 1.091248e+00
 1.240000e+01   -7.165588e+01 1.132724e+00   -1.938072e+01 6.556664e-01   -1.879965e+00 7.084724e-01   4.911174e-01 1.132134e+00
 1.260000e+01   -7.557016e+01 1.174317e+00   -1.973578e+01 6.792114e-01   -1.778127e+00 7.339603e-01   5.474939e-01 1.173183e+00
 1.280000e+01   -7.955306e+01 1.217069e+00   -2.006805e+01 7.033688e-01   -1.672919e+00 7.597361e-01   5.581219e-01 1.214542e+00
 1.300000e+01   -8.359944e+01 1.261100e+00   -2.037919e+01 7.282548e-01   -1.581234e+00 7.858642e-01   4.637761e-01 1.256333e+00
 1.320000e+01   -8.770469e+01 1.306555e+00   -2.067584e+01 7.539777e-01   -1.532149e+00 8.124459e-01   1.780403e-01 1.298713e+00
 1.340000e+01   -9.186612e+01 1.353602e+00   -2.097220e+01 7.806431e-01   -1.567230e+00 8.396177e-01   -3.393491e-01 1.341786e+00
 1.360000e+01   -9.608478e+01 1.402433e+00   -2.129053e+01 8.083659e-01   -1.724567e+00 8.675346e-01   -9.735791e-01 1.385553e+00
 1.380000e+01   -1.003671e+02 1.453268e+00   -2.165602e+01 8.372839e-01   -2.002004e+00 8.963382e-01   -1.448233e+00 1.430136e+00
 1.400000e+01   -1.047246e+02 1.506355e+00   -2.208617e+01 8.675631e-01   -2.333762e+00 9.261568e-01   -1.500374e+00 1.475901e+00
 1.420000e+01   -1.091711e+02 1.561975e+00   -2.258091e+01 8.993955e-01   -2.618599e+00 9.571522e-01   -1.105304e+00 1.523181e+00
 1.440000e+01   -1.137188e+02 1.620449e+00   -2.312187e+01 9.329982e-01   -2.781260e+00 9.895439e-01   -4.897220e-01 1.572072e+00
 1.460000e+01   -1.183748e+02 1.682141e+00   -2.368171e+01 9.686176e-01   -2.809984e+00 1.023567e+00   6.793462e-02 1.622703e+00
 1.480000e+01   -1.231404e+02 1.747462e+00   -2.423699e+01 1.006533e+00   -2.745401e+00 1.059438e+00   4.065695e-01 1.675548e+00
 1.500000e+01   -1.280125e+02 1.816874e+00   -2.477645e+01 1.047051e+00   -2.645026e+00 1.097385e+00   5.262110e-01 1.731230e+00
 1.520000e+01   -1.329862e+02 1.890893e+00   -2.530098e+01 1.090502e+00   -2.548497e+00 1.137702e+00   5.663083e-01 1.790176e+00
 1.540000e+01   -1.380571e+02 1.970098e+00   -2.581584e+01 1.137239e+00   -2.452303e+00 1.180748e+00   7.502153e-01 1.852626e+00
 1.560000e+01   -1.432225e+02 2.055131e+00   -2.631929e+01 1.187661e+00   -2.301995e+00 1.226894e+00   1.287980e+00 1.918909e+00
 1.580000e+01   -1.484799e+02 2.146698e+00   -2.679359e+01 1.242216e+00   -2.006432e+00 1.276497e+00   2.266817e+00 1.989665e+00
 1.600000e+01   -1.538233e+02 2.245577e+00   -2.720194e+01 1.301419e+00   -1.471703e+00 1.329948e+00   3.585620e+00 2.065701e+00
 1.620000e+01   -1.592392e+02 2.352624e+00   -2.749218e+01 1.365853e+00   -6.449020e-01 1.387747e+00   4.990483e+00 2.147623e+00
 1.640000e+01   -1.647036e+02 2.468789e+00   -2.760657e+01 1.436196e+00   4.585902e-01 1.450508e+00   6.217837e+00 2.235854e+00
 1.660000e+01   -1.701814e+02 2.595144e+00   -2.749355e+01 1.513245e+00   1.771527e+00 1.518924e+00   7.160893e+00 2.331110e+00
 1.680000e+01   -1.756277e+02 2.732905e+00   -2.711568e+01 1.597932e+00   3.223827e+00 1.593775e+00   7.906559e+00 2.434503e+00
 1.700000e+01   -1.809898e+02 2.883468e+00   -2.644922e+01 1.691347e+00   4.780084e+00 1.675995e+00   8.601693e+00 2.547313e+00
 1.720000e+01   -1.862097e+02 3.048450e+00   -2.547718e+01 1.794755e+00   6.435703e+00 1.766743e+00   9.327938e+00 2.670873e+00
 1.740000e+01   -1.912249e+02 3.229715e+00   -2.418238e+01 1.909626e+00   8.183168e+00 1.867456e+00   1.004706e+01 2.806650e+00
 1.760000e+01   -1.959701e+02 3.429428e+00   -2.254767e+01 2.037662e+00   9.991715e+00 1.979858e+00   1.058718e+01 2.956555e+00
 1.780000e+01   -2.003785e+02 3.650098e+00   -2.056376e+01 2.180800e+00   1.183345e+01 2.105986e+00   1.085298e+01 3.123254e+00
 1.800000e+01   -2.043818e+02 3.894629e+00   -1.823303e+01 2.341196e+00   1.373217e+01 2.248719e+00   1.115496e+01 3.310089e+00
 1.820000e+01   -2.079104e+02 4.166387e+00   -1.555808e+01 2.521218e+00   1.577925e+01 2.412174e+00   1.199751e+01 3.517418e+00
 1.840000e+01   -2.108895e+02 4.469225e+00   -1.252243e+01 2.723527e+00   1.809192e+01 2.600250e+00   1.387647e+01 3.741136e+00
 1.860000e+01   -2.132345e+02 4.807534e+00   -9.079008e+00 2.951466e+00   2.076917e+01 2.815430e+00   1.708288e+01 4.017482e+00
 1.880000e+01   -2.148467e+02 5.186260e+00   -5.139520e+00 3.209967e+00   2.388637e+01 3.060093e+00   2.060909e+01 4.310831e+00
 1.900000e+01   -2.156119e+02 5.610983e+00   -5.527074e-01 3.506396e+00   2.752977e+01 3.336894e+00   2.488510e+01 4.638534e+00
 1.920000e+01   -2.153992e+02 6.088064e+00   4.860914e+00 3.848307e+00   3.186233e+01 3.632028e+00   3.034554e+01 5.011496e+00
 1.940000e+01   -2.140559e+02 6.624876e+00   1.124940e+01 4.240759e+00   3.786884e+01 4.007883e+00   3.804775e+01 5.463908e+00
 1.960000e+01   -2.113930e+02 7.230276e+00   1.880369e+01 4.689117e+00   4.504297e+01 4.412228e+00   4.711982e+01 5.969516e+00
 1.980000e+01   -2.071592e+02 7.915135e+00   2.782123e+01 5.201155e+00   5.418438e+01 4.870003e+00   5.742053e+01 6.531213e+00
 2.000000e+01   -2.010135e+02 8.692748e+00   3.865872e+01 5.785554e+00   6.615537e+01 5.421485e+00   6.917227e+01 7.172603e+00



==> Tables/I23-lambda.dat <==
%  Thrust: $I_3^{[2]}$ term
0.000000e+00   2.026690e+00 7.220854e-03   1.371529e+00 4.616447e-03   6.689368e-01 2.906640e-03   -2.352551e-02 3.497888e-03
 2.000000e-01   2.314403e+00 8.138054e-03   1.504060e+00 5.043719e-03   6.529872e-01 3.366125e-03   -1.357971e-01 4.220415e-03
 4.000000e-01   2.628177e+00 9.117265e-03   1.630983e+00 5.493276e-03   6.139872e-01 3.953389e-03   -2.523831e-01 4.929689e-03
 6.000000e-01   2.966431e+00 1.015258e-02   1.747683e+00 5.980217e-03   5.528161e-01 4.655279e-03   -3.538018e-01 5.576130e-03
 8.000000e-01   3.326700e+00 1.123845e-02   1.850200e+00 6.525057e-03   4.749289e-01 5.429810e-03   -4.140796e-01 6.175482e-03
 1.000000e+00   3.705867e+00 1.237138e-02   1.936248e+00 7.147557e-03   3.913206e-01 6.216202e-03   -4.058495e-01 6.876124e-03
 1.200000e+00   4.100597e+00 1.355143e-02   2.006272e+00 7.857385e-03   3.179645e-01 6.958670e-03   -3.102174e-01 7.943583e-03
 1.400000e+00   4.507977e+00 1.478300e-02   2.064157e+00 8.646576e-03   2.727239e-01 7.640728e-03   -1.300503e-01 9.553026e-03
 1.600000e+00   4.926216e+00 1.607407e-02   2.117053e+00 9.489898e-03   2.693716e-01 8.312084e-03   9.714828e-02 1.156559e-02
 1.800000e+00   5.355178e+00 1.743395e-02   2.173832e+00 1.035522e-02   3.099986e-01 9.072998e-03   2.955939e-01 1.360289e-02
 2.000000e+00   5.796459e+00 1.887014e-02   2.242095e+00 1.121888e-02   3.792289e-01 1.000048e-02   3.703102e-01 1.536078e-02
 2.200000e+00   6.252765e+00 2.038596e-02   2.324516e+00 1.207614e-02   4.447283e-01 1.107925e-02   2.512689e-01 1.688601e-02
 2.400000e+00   6.726630e+00 2.197988e-02   2.416234e+00 1.293917e-02   4.668756e-01 1.222645e-02   -5.876885e-02 1.852452e-02
 2.600000e+00   7.218860e+00 2.364651e-02   2.505079e+00 1.382511e-02   4.152746e-01 1.338256e-02   -4.692376e-01 2.050115e-02
 2.800000e+00   7.727355e+00 2.537811e-02   2.575125e+00 1.474561e-02   2.829736e-01 1.455675e-02   -8.446099e-01 2.268078e-02
 3.000000e+00   8.246843e+00 2.716588e-02   2.611844e+00 1.570546e-02   8.808072e-02 1.578933e-02   -1.082454e+00 2.486563e-02
 3.200000e+00   8.769573e+00 2.900055e-02   2.605956e+00 1.670681e-02   -1.384803e-01 1.709884e-02   -1.162496e+00 2.706701e-02
 3.400000e+00   9.286523e+00 3.087299e-02   2.554208e+00 1.775161e-02   -3.687706e-01 1.847609e-02   -1.128780e+00 2.940275e-02
 3.600000e+00   9.788501e+00 3.277481e-02   2.457768e+00 1.884089e-02   -5.854279e-01 1.990884e-02   -1.034892e+00 3.191113e-02
 3.800000e+00   1.026686e+01 3.469889e-02   2.320239e+00 1.997416e-02   -7.795138e-01 2.139395e-02   -9.088214e-01 3.453046e-02
 4.000000e+00   1.071386e+01 3.663988e-02   2.146571e+00 2.115030e-02   -9.457138e-01 2.292741e-02   -7.593367e-01 3.720980e-02
 4.200000e+00   1.112291e+01 3.859450e-02   1.942659e+00 2.236810e-02   -1.080398e+00 2.449386e-02   -5.967920e-01 3.996002e-02
 4.400000e+00   1.148866e+01 4.056188e-02   1.714916e+00 2.362569e-02   -1.182581e+00 2.607310e-02   -4.397652e-01 4.280005e-02
 4.600000e+00   1.180705e+01 4.254366e-02   1.469577e+00 2.491931e-02   -1.255270e+00 2.765396e-02   -3.082325e-01 4.571741e-02
 4.800000e+00   1.207515e+01 4.454376e-02   1.211947e+00 2.624288e-02   -1.305165e+00 2.923741e-02   -2.139314e-01 4.866981e-02
 5.000000e+00   1.229092e+01 4.656778e-02   9.459382e-01 2.758861e-02   -1.340439e+00 3.082893e-02   -1.557510e-01 5.162934e-02
 5.200000e+00   1.245288e+01 4.862219e-02   6.739995e-01 2.894831e-02   -1.367867e+00 3.243251e-02   -1.233441e-01 5.459866e-02
 5.400000e+00   1.255991e+01 5.071333e-02   3.974404e-01 3.031529e-02   -1.390629e+00 3.405217e-02   -1.021663e-01 5.756190e-02
 5.600000e+00   1.261109e+01 5.284644e-02   1.170165e-01 3.168583e-02   -1.408440e+00 3.569415e-02   -7.844893e-02 6.051367e-02
 5.800000e+00   1.260574e+01 5.502467e-02   -1.664808e-01 3.305922e-02   -1.419878e+00 3.736498e-02   -4.789095e-02 6.350888e-02
 6.000000e+00   1.254345e+01 5.724829e-02   -4.519772e-01 3.443643e-02   -1.424648e+00 3.907628e-02   -1.940762e-02 6.660699e-02
 6.200000e+00   1.242406e+01 5.951449e-02   -7.383536e-01 3.582049e-02   -1.424956e+00 4.085337e-02   -6.700934e-03 6.977305e-02
 6.400000e+00   1.224759e+01 6.181766e-02   -1.024934e+00 3.722033e-02   -1.425145e+00 4.272323e-02   -1.531277e-02 7.289629e-02
 6.600000e+00   1.201406e+01 6.415083e-02   -1.311765e+00 3.865503e-02   -1.428769e+00 4.468403e-02   -3.340866e-02 7.592815e-02
 6.800000e+00   1.172330e+01 6.650800e-02   -1.599292e+00 4.015241e-02   -1.435279e+00 4.668895e-02   -3.629065e-02 7.893573e-02
 7.000000e+00   1.137502e+01 6.888752e-02   -1.887547e+00 4.173941e-02   -1.438937e+00 4.866154e-02   -4.485478e-03 8.206163e-02
 7.200000e+00   1.096901e+01 7.129537e-02   -2.175351e+00 4.342775e-02   -1.431814e+00 5.053664e-02   6.212967e-02 8.547172e-02
 7.400000e+00   1.050549e+01 7.374682e-02   -2.460164e+00 4.520314e-02   -1.409449e+00 5.230572e-02   1.432902e-01 8.924199e-02
 7.600000e+00   9.985259e+00 7.626508e-02   -2.738862e+00 4.702654e-02   -1.373271e+00 5.403486e-02   2.079811e-01 9.322361e-02
 7.800000e+00   9.409774e+00 7.887674e-02   -3.008971e+00 4.884946e-02   -1.328649e+00 5.582778e-02   2.335876e-01 9.711239e-02
 8.000000e+00   8.780881e+00 8.160534e-02   -3.269606e+00 5.063452e-02   -1.282891e+00 5.774887e-02   2.172408e-01 1.007790e-01
 8.200000e+00   8.100511e+00 8.446543e-02   -3.521643e+00 5.236702e-02   -1.243976e+00 5.979142e-02   1.680574e-01 1.044672e-01
 8.400001e+00   7.370361e+00 8.745901e-02   -3.767332e+00 5.405246e-02   -1.218058e+00 6.194629e-02   9.646553e-02 1.084601e-01
 8.600000e+00   6.591647e+00 9.057442e-02   -4.009752e+00 5.571077e-02   -1.207400e+00 6.427290e-02   1.330555e-02 1.126561e-01
 8.800000e+00   5.764932e+00 9.378804e-02   -4.252181e+00 5.738032e-02   -1.211308e+00 6.685809e-02   -6.192328e-02 1.167312e-01
 9.000000e+00   4.890111e+00 9.706853e-02   -4.497228e+00 5.912768e-02   -1.227332e+00 6.970765e-02   -1.069963e-01 1.205217e-01
 9.200000e+00   3.966516e+00 1.003847e-01   -4.746090e+00 6.104420e-02   -1.250076e+00 7.268610e-02   -1.121118e-01 1.242023e-01
 9.400001e+00   2.993181e+00 1.037163e-01   -4.998517e+00 6.321522e-02   -1.271548e+00 7.555803e-02   -8.091677e-02 1.283148e-01
 9.600000e+00   1.969199e+00 1.070643e-01   -5.253373e+00 6.567055e-02   -1.284805e+00 7.812377e-02   -2.871734e-02 1.335010e-01
 9.800000e+00   8.939851e-01 1.104568e-01   -5.509233e+00 6.834913e-02   -1.287295e+00 8.038293e-02   2.519030e-02 1.399133e-01
 1.000000e+01   -2.325946e-01 1.139449e-01   -5.764751e+00 7.111119e-02   -1.280746e+00 8.258243e-02   6.667688e-02 1.468051e-01
 1.020000e+01   -1.410307e+00 1.175880e-01   -6.018835e+00 7.379976e-02   -1.268322e+00 8.503481e-02   9.052800e-02 1.530644e-01
 1.040000e+01   -2.638710e+00 1.214357e-01   -6.270721e+00 7.630960e-02   -1.253421e+00 8.784146e-02   9.662394e-02 1.584749e-01
 1.060000e+01   -3.917288e+00 1.255114e-01   -6.520124e+00 7.861163e-02   -1.240094e+00 9.086390e-02   8.168986e-02 1.640064e-01
 1.080000e+01   -5.245627e+00 1.298036e-01   -6.767490e+00 8.072702e-02   -1.231929e+00 9.401418e-02   4.978858e-02 1.703790e-01
 1.100000e+01   -6.623503e+00 1.342654e-01   -7.013866e+00 8.270027e-02   -1.229941e+00 9.746034e-02   2.321209e-02 1.770397e-01
 1.120000e+01   -8.050899e+00 1.388174e-01   -7.260186e+00 8.461156e-02   -1.230328e+00 1.014454e-01   2.886000e-02 1.831052e-01
 1.140000e+01   -9.527840e+00 1.433585e-01   -7.506361e+00 8.660512e-02   -1.224629e+00 1.059638e-01   7.595088e-02 1.884126e-01
 1.160000e+01   -1.105407e+01 1.477837e-01   -7.750809e+00 8.887773e-02   -1.204891e+00 1.106589e-01   1.506039e-01 1.936167e-01
 1.180000e+01   -1.262883e+01 1.520088e-01   -7.990526e+00 9.159978e-02   -1.168531e+00 1.149968e-01   2.361469e-01 2.000640e-01
 1.200000e+01   -1.425075e+01 1.559938e-01   -8.221515e+00 9.480216e-02   -1.116366e+00 1.186263e-01   3.277376e-01 2.090998e-01
 1.220000e+01   -1.591788e+01 1.597552e-01   -8.439523e+00 9.831608e-02   -1.048352e+00 1.217257e-01   4.163959e-01 2.204472e-01
 1.240000e+01   -1.762760e+01 1.633567e-01   -8.641190e+00 1.018420e-01   -9.657723e-01 1.249624e-01   4.680334e-01 2.316348e-01
 1.260000e+01   -1.937672e+01 1.668845e-01   -8.825540e+00 1.051203e-01   -8.796181e-01 1.288873e-01   4.291979e-01 2.403118e-01
 1.280000e+01   -2.116196e+01 1.704176e-01   -8.995522e+00 1.080704e-01   -8.146265e-01 1.333480e-01   2.658302e-01 2.469866e-01
 1.300000e+01   -2.298090e+01 1.740120e-01   -9.158775e+00 1.107838e-01   -7.982665e-01 1.377224e-01   7.212748e-03 2.539959e-01
 1.320000e+01   -2.483302e+01 1.777003e-01   -9.326343e+00 1.134074e-01   -8.409190e-01 1.416576e-01   -2.455012e-01 2.620046e-01
 1.340000e+01   -2.672015e+01 1.815011e-01   -9.508765e+00 1.160479e-01   -9.262355e-01 1.452996e-01   -3.732172e-01 2.697912e-01
 1.360000e+01   -2.864585e+01 1.854271e-01   -9.711323e+00 1.187654e-01   -1.019255e+00 1.489233e-01   -3.213967e-01 2.767886e-01
 1.380000e+01   -3.061405e+01 1.894917e-01   -9.931538e+00 1.216044e-01   -1.083874e+00 1.526557e-01   -1.266864e-01 2.834722e-01
 1.400000e+01   -3.262752e+01 1.937142e-01   -1.016038e+01 1.246110e-01   -1.098185e+00 1.565127e-01   1.214115e-01 2.902934e-01
 1.420000e+01   -3.468691e+01 1.981237e-01   -1.038623e+01 1.278289e-01   -1.060665e+00 1.605085e-01   3.263970e-01 2.974462e-01
 1.440000e+01   -3.679060e+01 2.027616e-01   -1.059953e+01 1.312946e-01   -9.873015e-01 1.647034e-01   4.287610e-01 3.049217e-01
 1.460000e+01   -3.893528e+01 2.076810e-01   -1.079580e+01 1.350417e-01   -9.016658e-01 1.691844e-01   4.434344e-01 3.126085e-01
 1.480000e+01   -4.111708e+01 2.129442e-01   -1.097548e+01 1.391143e-01   -8.189007e-01 1.740202e-01   4.410220e-01 3.205212e-01
 1.500000e+01   -4.333241e+01 2.186232e-01   -1.114063e+01 1.435768e-01   -7.351818e-01 1.792544e-01   4.912319e-01 3.287889e-01
 1.520000e+01   -4.557832e+01 2.248011e-01   -1.129093e+01 1.485135e-01   -6.339067e-01 1.849371e-01   6.192398e-01 3.375358e-01
 1.540000e+01   -4.785210e+01 2.315778e-01   -1.142183e+01 1.540195e-01   -4.993787e-01 1.911540e-01   8.147046e-01 3.468929e-01
 1.560000e+01   -5.015056e+01 2.390748e-01   -1.152560e+01 1.601961e-01   -3.224285e-01 1.980316e-01   1.068863e+00 3.569830e-01
 1.580000e+01   -5.246925e+01 2.474381e-01   -1.159361e+01 1.671573e-01   -9.657298e-02 2.057245e-01   1.394969e+00 3.678509e-01
 1.600000e+01   -5.480188e+01 2.568361e-01   -1.161690e+01 1.750450e-01   1.859432e-01 2.143955e-01   1.820291e+00 3.794657e-01
 1.620000e+01   -5.714013e+01 2.674566e-01   -1.158562e+01 1.840340e-01   5.349112e-01 2.241867e-01   2.344220e+00 3.919846e-01
 1.640000e+01   -5.947335e+01 2.795077e-01   -1.148926e+01 1.943176e-01   9.620772e-01 2.352037e-01   2.900023e+00 4.060043e-01
 1.660000e+01   -6.178835e+01 2.932282e-01   -1.131604e+01 2.061181e-01   1.474991e+00 2.475624e-01   3.409141e+00 4.219933e-01
 1.680000e+01   -6.406867e+01 3.089060e-01   -1.105217e+01 2.197308e-01   2.066766e+00 2.615326e-01   3.836272e+00 4.397480e-01
 1.700000e+01   -6.629438e+01 3.269042e-01   -1.068300e+01 2.355608e-01   2.716928e+00 2.776437e-01   4.203264e+00 4.590203e-01
 1.720000e+01   -6.844255e+01 3.476885e-01   -1.019414e+01 2.541230e-01   3.418457e+00 2.963111e-01   4.577312e+00 4.800467e-01
 1.740000e+01   -7.048757e+01 3.718611e-01   -9.571411e+00 2.760536e-01   4.186561e+00 3.178796e-01   5.047866e+00 5.037677e-01
 1.760000e+01   -7.240140e+01 4.002124e-01   -8.800409e+00 3.021553e-01   5.028707e+00 3.431314e-01   5.749620e+00 5.352387e-01
 1.780000e+01   -7.415315e+01 4.337700e-01   -7.864914e+00 3.334236e-01   5.951718e+00 3.732376e-01   6.612757e+00 5.709978e-01
 1.800000e+01   -7.570888e+01 4.738331e-01   -6.744250e+00 3.711201e-01   6.999182e+00 4.094068e-01   7.649455e+00 6.094904e-01
 1.820000e+01   -7.703024e+01 5.220015e-01   -5.411467e+00 4.168814e-01   8.262832e+00 4.522919e-01   8.974926e+00 6.537643e-01
 1.840000e+01   -7.807104e+01 5.802216e-01   -3.830323e+00 4.727295e-01   9.765706e+00 5.062230e-01   1.069961e+01 7.070184e-01
 1.860000e+01   -7.877363e+01 6.508591e-01   -1.945904e+00 5.410109e-01   1.160578e+01 5.723503e-01   1.282024e+01 7.710126e-01
 1.880000e+01   -7.906614e+01 7.367889e-01   3.230511e-01 6.246066e-01   1.388208e+01 6.505790e-01   1.525357e+01 8.437630e-01
 1.900000e+01   -7.886068e+01 8.415347e-01   3.094059e+00 7.270461e-01   1.672802e+01 7.431131e-01   1.852310e+01 9.362022e-01
 1.920000e+01   -7.804948e+01 9.694572e-01   6.544329e+00 8.516571e-01   2.014628e+01 8.547096e-01   2.253509e+01 1.047343e+00
 1.940000e+01   -7.649506e+01 1.125937e+00   1.073089e+01 1.006605e+00   2.457451e+01 1.007550e+00   2.769662e+01 1.183144e+00
 1.960000e+01   -7.401530e+01 1.317557e+00   1.601526e+01 1.193958e+00   3.041224e+01 1.183205e+00   3.395401e+01 1.346185e+00
 1.980000e+01   -7.036927e+01 1.552171e+00   2.263876e+01 1.416334e+00   3.744342e+01 1.395457e+00   4.105926e+01 1.551570e+00
 2.000000e+01   -6.524575e+01 1.838815e+00   3.063461e+01 1.672932e+00   4.593503e+01 1.655924e+00   4.897222e+01 1.787985e+00



==> Tables/I23-panlocal-0.0.dat <==
%  Thrust: $I_3^{[2]}$ term
0.000000e+00   7.887021e+00 1.210590e-02   5.254176e+00 7.399078e-03   2.532665e+00 4.601097e-03   -7.909102e-02 5.770494e-03
 2.000000e-01   8.988267e+00 1.356130e-02   5.756353e+00 8.027850e-03   2.474682e+00 5.379712e-03   -5.112914e-01 6.878147e-03
 4.000000e-01   1.018819e+01 1.509962e-02   6.237925e+00 8.691920e-03   2.325123e+00 6.358920e-03   -9.880970e-01 7.945961e-03
 6.000000e-01   1.148080e+01 1.670979e-02   6.679997e+00 9.419518e-03   2.079919e+00 7.501711e-03   -1.456981e+00 8.945858e-03
 8.000000e-01   1.285632e+01 1.838204e-02   7.064062e+00 1.024558e-02   1.747815e+00 8.735607e-03   -1.843129e+00 9.986254e-03
 1.000000e+00   1.430154e+01 2.011049e-02   7.374970e+00 1.120058e-02   1.354002e+00 9.976887e-03   -2.059572e+00 1.136426e-02
 1.200000e+00   1.580085e+01 2.189535e-02   7.604322e+00 1.229680e-02   9.404791e-01 1.117031e-02   -2.030121e+00 1.342516e-02
 1.400000e+00   1.733789e+01 2.374393e-02   7.753406e+00 1.352051e-02   5.606089e-01 1.233113e-02   -1.723569e+00 1.623551e-02
 1.600000e+00   1.889764e+01 2.566961e-02   7.834328e+00 1.483759e-02   2.665418e-01 1.355485e-02   -1.187895e+00 1.945639e-02
 1.800000e+00   2.046846e+01 2.768901e-02   7.868044e+00 1.621111e-02   9.159331e-02 1.495923e-02   -5.621996e-01 2.262103e-02
 2.000000e+00   2.204335e+01 2.981870e-02   7.878916e+00 1.762025e-02   3.455167e-02 1.658690e-02   -4.231060e-02 2.554173e-02
 2.200000e+00   2.361988e+01 3.207300e-02   7.887159e+00 1.906749e-02   5.610291e-02 1.837166e-02   2.034193e-01 2.845567e-02
 2.400000e+00   2.519871e+01 3.446359e-02   7.902444e+00 2.057037e-02   9.419322e-02 2.021284e-02   1.289456e-01 3.171899e-02
 2.600000e+00   2.678117e+01 3.700050e-02   7.922170e+00 2.214681e-02   9.347176e-02 2.207024e-02   -1.555309e-01 3.540892e-02
 2.800000e+00   2.836716e+01 3.969308e-02   7.935637e+00 2.380771e-02   3.115323e-02 2.398634e-02   -4.540803e-01 3.932493e-02
 3.000000e+00   2.995424e+01 4.255035e-02   7.931428e+00 2.556106e-02   -7.855938e-02 2.603693e-02   -6.130763e-01 4.322625e-02
 3.200000e+00   3.153812e+01 4.558108e-02   7.903294e+00 2.742116e-02   -2.022274e-01 2.826419e-02   -5.975289e-01 4.700286e-02
 3.400000e+00   3.311398e+01 4.879430e-02   7.851657e+00 2.941264e-02   -3.096115e-01 3.064296e-02   -4.629753e-01 5.075461e-02
 3.600000e+00   3.467756e+01 5.220082e-02   7.781650e+00 3.156375e-02   -3.844121e-01 3.310430e-02   -2.824065e-01 5.473862e-02
 3.800000e+00   3.622588e+01 5.581482e-02   7.700329e+00 3.389271e-02   -4.229039e-01 3.559677e-02   -1.059286e-01 5.921285e-02
 4.000000e+00   3.775740e+01 5.965476e-02   7.614672e+00 3.639736e-02   -4.287490e-01 3.814060e-02   4.168449e-02 6.427135e-02
 4.200000e+00   3.927186e+01 6.374234e-02   7.530562e+00 3.905745e-02   -4.086108e-01 4.083554e-02   1.538845e-01 6.977138e-02
 4.400000e+00   4.077003e+01 6.810011e-02   7.452496e+00 4.185017e-02   -3.694197e-01 4.380740e-02   2.325872e-01 7.544333e-02
 4.600000e+00   4.225347e+01 7.274908e-02   7.383622e+00 4.476957e-02   -3.178386e-01 4.712408e-02   2.771401e-01 8.112433e-02
 4.800000e+00   4.372422e+01 7.770796e-02   7.325700e+00 4.783692e-02   -2.612080e-01 5.075034e-02   2.821625e-01 8.689978e-02
 5.000000e+00   4.518450e+01 8.299491e-02   7.278926e+00 5.109525e-02   -2.077286e-01 5.458287e-02   2.463571e-01 9.301406e-02
 5.200000e+00   4.663644e+01 8.863093e-02   7.241910e+00 5.459314e-02   -1.645902e-01 5.853358e-02   1.822278e-01 9.964065e-02
 5.400000e+00   4.808175e+01 9.464300e-02   7.212179e+00 5.837013e-02   -1.349127e-01 6.259061e-02   1.171064e-01 1.067331e-01
 5.600000e+00   4.952163e+01 1.010657e-01   7.187231e+00 6.245379e-02   -1.157732e-01 6.681711e-02   8.094005e-02 1.141206e-01
 5.800000e+00   5.095686e+01 1.079409e-01   7.165661e+00 6.686747e-02   -9.978087e-02 7.130917e-02   8.496691e-02 1.217222e-01
 6.000000e+00   5.238812e+01 1.153165e-01   7.147562e+00 7.164144e-02   -8.035986e-02 7.616331e-02   1.097332e-01 1.296036e-01
 6.200000e+00   5.381618e+01 1.232465e-01   7.133796e+00 7.682164e-02   -5.700331e-02 8.146946e-02   1.181785e-01 1.378757e-01
 6.400000e+00   5.524195e+01 1.317925e-01   7.124611e+00 8.247510e-02   -3.597774e-02 8.730952e-02   8.444369e-02 1.466296e-01
 6.600000e+00   5.666624e+01 1.410277e-01   7.118677e+00 8.869326e-02   -2.571636e-02 9.375053e-02   1.443014e-02 1.559387e-01
 6.800000e+00   5.808946e+01 1.510445e-01   7.113317e+00 9.559323e-02   -3.026873e-02 1.008386e-01   -5.626157e-02 1.658766e-01
 7.000000e+00   5.951143e+01 1.619630e-01   7.105850e+00 1.033172e-01   -4.535680e-02 1.086036e-01   -8.471854e-02 1.765549e-01
 7.200000e+00   6.093158e+01 1.739410e-01   7.095219e+00 1.120311e-01   -5.971240e-02 1.170859e-01   -4.764633e-02 1.881324e-01
 7.400000e+00   6.234939e+01 1.871837e-01   7.082879e+00 1.219253e-01   -6.050624e-02 1.263820e-01   4.731159e-02 2.007580e-01
 7.600000e+00   6.376486e+01 2.019515e-01   7.072528e+00 1.332226e-01   -3.887013e-02 1.366918e-01   1.709416e-01 2.145113e-01
 7.800000e+00   6.517886e+01 2.185675e-01   7.068999e+00 1.461951e-01   7.597869e-03 1.483409e-01   2.909653e-01 2.294025e-01
 8.000000e+00   6.659323e+01 2.374243e-01   7.077029e+00 1.611906e-01   7.593670e-02 1.617652e-01   3.878889e-01 2.454758e-01
 8.200000e+00   6.801070e+01 2.589943e-01   7.100484e+00 1.786604e-01   1.609301e-01 1.774745e-01   4.575524e-01 2.628804e-01
 8.400001e+00   6.943465e+01 2.838461e-01   7.142148e+00 1.991808e-01   2.571002e-01 1.960115e-01   4.991155e-01 2.817440e-01
 8.600000e+00   7.086889e+01 3.126673e-01   7.203665e+00 2.234617e-01   3.583417e-01 2.178944e-01   5.072571e-01 3.021206e-01
 8.800000e+00   7.231746e+01 3.462951e-01   7.285351e+00 2.523368e-01   4.575914e-01 2.435542e-01   4.796670e-01 3.241497e-01
 9.000000e+00   7.378430e+01 3.857493e-01   7.386133e+00 2.867323e-01   5.484265e-01 2.733046e-01   4.257363e-01 3.480164e-01
 9.200000e+00   7.527305e+01 4.322609e-01   7.503925e+00 3.276188e-01   6.274872e-01 3.073302e-01   3.659986e-01 3.736280e-01
 9.400001e+00   7.678686e+01 4.872893e-01   7.636421e+00 3.759542e-01   6.960766e-01 3.456315e-01   3.245494e-01 4.003251e-01
 9.600000e+00   7.832849e+01 5.525174e-01   7.781995e+00 4.326154e-01   7.592043e-01 3.878833e-01   3.101752e-01 4.266841e-01
 9.800000e+00   7.990048e+01 6.298227e-01   7.939978e+00 4.983064e-01   8.201315e-01 4.332035e-01   2.944147e-01 4.504476e-01
 1.000000e+01   8.150525e+01 7.212127e-01   8.109537e+00 5.734166e-01   8.729900e-01 4.798314e-01   2.194384e-01 4.687985e-01
 1.020000e+01   8.314486e+01 8.287232e-01   8.287518e+00 6.578044e-01   9.008476e-01 5.247361e-01   4.025479e-02 4.792551e-01
 1.040000e+01   8.482036e+01 9.542647e-01   8.466753e+00 7.504834e-01   8.819991e-01 5.631783e-01   -2.441243e-01 4.824084e-01
 1.060000e+01   8.653091e+01 1.099397e+00   8.635982e+00 8.491897e-01   7.983947e-01 5.883214e-01   -6.002378e-01 4.891043e-01
 1.080000e+01   8.827314e+01 1.265016e+00   8.781116e+00 9.498366e-01   6.402033e-01 5.911941e-01   -9.815178e-01 5.320766e-01
 1.100000e+01   9.004074e+01 1.450921e+00   8.887091e+00 1.045874e+00   4.078428e-01 5.618445e-01   -1.331829e+00 6.647048e-01
 1.120000e+01   9.182444e+01 1.655246e+00   8.940087e+00 1.127644e+00   1.132941e-01 4.946961e-01   -1.596335e+00 9.268264e-01
 1.140000e+01   9.361253e+01 1.873772e+00   8.929561e+00 1.181921e+00   -2.241809e-01 4.113455e-01   -1.766463e+00 1.322358e+00
 1.160000e+01   9.539156e+01 2.099154e+00   8.848435e+00 1.192013e+00   -5.922053e-01 4.289654e-01   -1.922658e+00 1.825383e+00
 1.180000e+01   9.714676e+01 2.320213e+00   8.689981e+00 1.139161e+00   -1.001590e+00 6.877683e-01   -2.201482e+00 2.375225e+00
 1.200000e+01   9.886165e+01 2.521517e+00   8.442830e+00 1.006923e+00   -1.485267e+00 1.138752e+00   -2.659005e+00 2.860116e+00
 1.220000e+01   1.005168e+02 2.683635e+00   8.089263e+00 7.940757e-01   -2.066000e+00 1.697788e+00   -3.119648e+00 3.105681e+00
 1.240000e+01   1.020891e+02 2.784594e+00   7.612285e+00 5.651342e-01   -2.705517e+00 2.274898e+00   -3.163505e+00 2.887429e+00
 1.260000e+01   1.035534e+02 2.803066e+00   7.011815e+00 5.922607e-01   -3.270701e+00 2.744229e+00   -2.303804e+00 2.006224e+00
 1.280000e+01   1.048878e+02 2.723648e+00   6.323222e+00 9.918330e-01   -3.546985e+00 2.946069e+00   -2.587321e-01 8.754369e-01
 1.300000e+01   1.060821e+02 2.543966e+00   5.627771e+00 1.502013e+00   -3.305041e+00 2.724178e+00   2.803316e+00 2.616402e+00
 1.320000e+01   1.071465e+02 2.282284e+00   5.045428e+00 1.948718e+00   -2.406738e+00 2.003906e+00   6.131675e+00 5.151458e+00
 1.340000e+01   1.081165e+02 1.982625e+00   4.705153e+00 2.213320e+00   -9.163680e-01 9.585141e-01   8.498537e+00 6.924212e+00
 1.360000e+01   1.090509e+02 1.711522e+00   4.697390e+00 2.225442e+00   8.449162e-01 1.006073e+00   8.674930e+00 6.924319e+00
 1.380000e+01   1.100183e+02 1.536144e+00   5.027525e+00 1.992796e+00   2.373240e+00 2.043850e+00   6.194004e+00 4.806397e+00
 1.400000e+01   1.110782e+02 1.483516e+00   5.599250e+00 1.616234e+00   3.200500e+00 2.614897e+00   1.923277e+00 1.618816e+00
 1.420000e+01   1.122631e+02 1.524973e+00   6.248447e+00 1.263001e+00   3.153265e+00 2.509353e+00   -2.189516e+00 2.540992e+00
 1.440000e+01   1.135720e+02 1.615281e+00   6.817010e+00 1.078020e+00   2.461958e+00 1.950644e+00   -4.291936e+00 4.024089e+00
 1.460000e+01   1.149788e+02 1.727759e+00   7.222691e+00 1.065652e+00   1.610663e+00 1.383018e+00   -3.834429e+00 3.708875e+00
 1.480000e+01   1.164511e+02 1.854283e+00   7.480682e+00 1.134956e+00   1.041393e+00 1.139781e+00   -1.694512e+00 2.564390e+00
 1.500000e+01   1.179666e+02 1.994734e+00   7.671863e+00 1.232322e+00   9.528923e-01 1.158509e+00   7.636430e-01 1.822794e+00
 1.520000e+01   1.195218e+02 2.151332e+00   7.891404e+00 1.347130e+00   1.303880e+00 1.256257e+00   2.599889e+00 1.734393e+00
 1.540000e+01   1.211300e+02 2.327247e+00   8.211773e+00 1.481426e+00   1.929942e+00 1.378988e+00   3.506866e+00 1.850987e+00
 1.560000e+01   1.228157e+02 2.526551e+00   8.669723e+00 1.639743e+00   2.653087e+00 1.525288e+00   3.619148e+00 2.003164e+00
 1.580000e+01   1.246075e+02 2.754443e+00   9.271066e+00 1.827903e+00   3.350205e+00 1.700750e+00   3.322694e+00 2.179507e+00
 1.600000e+01   1.265330e+02 3.017522e+00   1.000545e+01 2.053178e+00   3.984651e+00 1.912337e+00   3.056374e+00 2.388617e+00
 1.620000e+01   1.286178e+02 3.324134e+00   1.086305e+01 2.324531e+00   4.591346e+00 2.168921e+00   3.055901e+00 2.641053e+00
 1.640000e+01   1.308864e+02 3.684762e+00   1.184343e+01 2.652924e+00   5.217849e+00 2.481943e+00   3.210968e+00 2.946063e+00
 1.660000e+01   1.333638e+02 4.112504e+00   1.295177e+01 3.051792e+00   5.866338e+00 2.865403e+00   3.232513e+00 3.312633e+00
 1.680000e+01   1.360757e+02 4.623590e+00   1.418859e+01 3.537561e+00   6.494737e+00 3.335498e+00   3.027135e+00 3.753094e+00
 1.700000e+01   1.390473e+02 5.238031e+00   1.554668e+01 4.130202e+00   7.081460e+00 3.910737e+00   2.893573e+00 4.287657e+00
 1.720000e+01   1.423022e+02 5.980391e+00   1.702249e+01 4.853788e+00   7.691471e+00 4.613127e+00   3.344864e+00 4.945752e+00
 1.740000e+01   1.458653e+02 6.880630e+00   1.863541e+01 5.737130e+00   8.485371e+00 5.470072e+00   4.774231e+00 5.760398e+00
 1.760000e+01   1.497692e+02 7.975193e+00   2.044289e+01 6.814852e+00   9.672484e+00 6.515976e+00   7.264294e+00 6.762605e+00
 1.780000e+01   1.540620e+02 9.308178e+00   2.254393e+01 8.128782e+00   1.145091e+01 7.792718e+00   1.065223e+01 7.986432e+00
 1.800000e+01   1.588153e+02 1.093286e+01   2.507352e+01 9.729729e+00   1.398315e+01 9.350207e+00   1.479701e+01 9.479102e+00
 1.820000e+01   1.641310e+02 1.291362e+01   2.819790e+01 1.167953e+01   1.742799e+01 1.124829e+01   1.982584e+01 1.130272e+01
 1.840000e+01   1.701474e+02 1.532824e+01   3.211954e+01 1.405319e+01   2.199864e+01 1.355957e+01   2.613405e+01 1.352961e+01
 1.860000e+01   1.770487e+02 1.827088e+01   3.709238e+01 1.694188e+01   2.799732e+01 1.637248e+01   3.417124e+01 1.624427e+01
 1.880000e+01   1.850758e+02 2.185559e+01   4.343877e+01 2.045613e+01   3.580064e+01 1.979427e+01   4.419838e+01 1.955089e+01
 1.900000e+01   1.945423e+02 2.622061e+01   5.155948e+01 2.473008e+01   4.580533e+01 2.395502e+01   5.614549e+01 2.357776e+01
 1.920000e+01   2.058496e+02 3.153380e+01   6.193133e+01 2.992670e+01   5.836367e+01 2.901292e+01   6.966611e+01 2.847922e+01
 1.940000e+01   2.195007e+02 3.799870e+01   7.509385e+01 3.624361e+01   7.375510e+01 3.515999e+01   8.445287e+01 3.443997e+01
 1.960000e+01   2.361125e+02 4.586267e+01   9.163913e+01 4.392100e+01   9.223557e+01 4.262945e+01   1.006184e+02 4.168516e+01
 1.980000e+01   2.564251e+02 5.542582e+01   1.122157e+02 5.325032e+01   1.141327e+02 5.170403e+01   1.187403e+02 5.048955e+01
 2.000000e+01   2.813157e+02 6.705246e+01   1.375506e+02 6.458537e+01   1.399120e+02 6.272682e+01   1.395675e+02 6.118374e+01



==> Tables/I23-panlocal-0.5.dat <==
%  Thrust: $I_3^{[2]}$ term
0.000000e+00   1.000771e+01 1.475616e-02   6.798839e+00 9.547839e-03   3.476176e+00 6.073576e-03   2.477679e-01 6.591682e-03
 2.000000e-01   1.143717e+01 1.667067e-02   7.495870e+00 1.051818e-02   3.477557e+00 6.979971e-03   -2.491793e-01 7.881397e-03
 4.000000e-01   1.300538e+01 1.874081e-02   8.182683e+00 1.156194e-02   3.371513e+00 8.100578e-03   -8.201086e-01 9.195996e-03
 6.000000e-01   1.470805e+01 2.096451e-02   8.836613e+00 1.270489e-02   3.147976e+00 9.422909e-03   -1.413173e+00 1.050208e-02
 8.000000e-01   1.653626e+01 2.334110e-02   9.434201e+00 1.397947e-02   2.809956e+00 1.089904e-02   -1.949895e+00 1.187704e-02
 1.000000e+00   1.847656e+01 2.587366e-02   9.954304e+00 1.541714e-02   2.378222e+00 1.246273e-02   -2.333621e+00 1.356005e-02
 1.200000e+00   2.051180e+01 2.857106e-02   1.038189e+01 1.703835e-02   1.892981e+00 1.406306e-02   -2.471519e+00 1.586501e-02
 1.400000e+00   2.262276e+01 3.144911e-02   1.071162e+01 1.884558e-02   1.409775e+00 1.570194e-02   -2.309641e+00 1.892905e-02
 1.600000e+00   2.479032e+01 3.453009e-02   1.094991e+01 2.082504e-02   9.878118e-01 1.744822e-02   -1.870832e+00 2.255066e-02
 1.800000e+00   2.699776e+01 3.784084e-02   1.111391e+01 2.295810e-02   6.721822e-01 1.940118e-02   -1.273478e+00 2.635297e-02
 2.000000e+00   2.923249e+01 4.141026e-02   1.122687e+01 2.523553e-02   4.764559e-01 2.161960e-02   -7.053925e-01 3.012554e-02
 2.200000e+00   3.148659e+01 4.526754e-02   1.131090e+01 2.766561e-02   3.759092e-01 2.408532e-02   -3.453125e-01 3.399795e-02
 2.400000e+00   3.375589e+01 4.944179e-02   1.138015e+01 3.027147e-02   3.192199e-01 2.674342e-02   -2.664420e-01 3.824492e-02
 2.600000e+00   3.603792e+01 5.396277e-02   1.143805e+01 3.308285e-02   2.554534e-01 2.957016e-02   -3.923814e-01 4.294787e-02
 2.800000e+00   3.833006e+01 5.886215e-02   1.148014e+01 3.613068e-02   1.599122e-01 3.259259e-02   -5.548491e-01 4.794122e-02
 3.000000e+00   4.062851e+01 6.417469e-02   1.150039e+01 3.944742e-02   4.058570e-02 3.584997e-02   -6.153498e-01 5.307490e-02
 3.200000e+00   4.292859e+01 6.993936e-02   1.149649e+01 4.306844e-02   -7.720673e-02 3.935500e-02   -5.434989e-01 5.844315e-02
 3.400000e+00   4.522566e+01 7.620070e-02   1.147111e+01 4.702974e-02   -1.714658e-01 4.310540e-02   -3.915148e-01 6.428680e-02
 3.600000e+00   4.751599e+01 8.300999e-02   1.143013e+01 5.136397e-02   -2.326477e-01 4.712369e-02   -2.209997e-01 7.070318e-02
 3.800000e+00   4.979712e+01 9.042585e-02   1.138024e+01 5.610045e-02   -2.610946e-01 5.146470e-02   -6.850009e-02 7.760229e-02
 4.000000e+00   5.206790e+01 9.851431e-02   1.132748e+01 6.127004e-02   -2.627867e-01 5.618487e-02   4.288229e-02 8.493703e-02
 4.200000e+00   5.432822e+01 1.073485e-01   1.127623e+01 6.691039e-02   -2.480913e-01 6.132392e-02   9.241986e-02 9.280388e-02
 4.400000e+00   5.657863e+01 1.170083e-01   1.122843e+01 7.306833e-02   -2.305539e-01 6.692033e-02   7.190385e-02 1.012925e-01
 4.600000e+00   5.881978e+01 1.275810e-01   1.118334e+01 7.980084e-02   -2.228323e-01 7.302634e-02   -3.099777e-04 1.103911e-01
 4.800000e+00   6.105196e+01 1.391618e-01   1.113819e+01 8.717613e-02   -2.313949e-01 7.969895e-02   -8.326613e-02 1.200961e-01
 5.000000e+00   6.327484e+01 1.518553e-01   1.108983e+01 9.527362e-02   -2.540243e-01 8.698812e-02   -1.352200e-01 1.305275e-01
 5.200000e+00   6.548754e+01 1.657778e-01   1.103623e+01 1.041822e-01   -2.818607e-01 9.494694e-02   -1.337142e-01 1.418802e-01
 5.400000e+00   6.768898e+01 1.810600e-01   1.097746e+01 1.139977e-01   -3.040781e-01 1.036510e-01   -8.145040e-02 1.542381e-01
 5.600000e+00   6.987831e+01 1.978495e-01   1.091553e+01 1.248243e-01   -3.126199e-01 1.131899e-01   -2.291805e-03 1.675101e-01
 5.800000e+00   7.205519e+01 2.163141e-01   1.085347e+01 1.367759e-01   -3.055808e-01 1.236247e-01   6.818677e-02 1.816757e-01
 6.000000e+00   7.421988e+01 2.366434e-01   1.079400e+01 1.499752e-01   -2.881087e-01 1.349714e-01   9.788100e-02 1.970344e-01
 6.200000e+00   7.637305e+01 2.590518e-01   1.073826e+01 1.645460e-01   -2.701075e-01 1.472534e-01   7.319887e-02 2.139882e-01
 6.400000e+00   7.851537e+01 2.837779e-01   1.068530e+01 1.806072e-01   -2.618893e-01 1.605674e-01   3.118544e-03 2.325423e-01
 6.600000e+00   8.064717e+01 3.110836e-01   1.063239e+01 1.982748e-01   -2.702560e-01 1.750581e-01   -8.753073e-02 2.524442e-01
 6.800000e+00   8.276810e+01 3.412506e-01   1.057603e+01 2.176671e-01   -2.958491e-01 1.908443e-01   -1.619714e-01 2.740216e-01
 7.000000e+00   8.487716e+01 3.745757e-01   1.051340e+01 2.389041e-01   -3.308383e-01 2.080569e-01   -1.735619e-01 2.982191e-01
 7.200000e+00   8.697301e+01 4.113672e-01   1.044417e+01 2.621077e-01   -3.584991e-01 2.269752e-01   -8.492010e-02 3.253172e-01
 7.400000e+00   8.905461e+01 4.519389e-01   1.037189e+01 2.874159e-01   -3.580548e-01 2.479942e-01   1.034470e-01 3.544254e-01
 7.600000e+00   9.112204e+01 4.966083e-01   1.030393e+01 3.150068e-01   -3.133168e-01 2.713628e-01   3.480722e-01 3.852495e-01
 7.800000e+00   9.317711e+01 5.456969e-01   1.024986e+01 3.450976e-01   -2.196567e-01 2.970826e-01   5.797753e-01 4.197393e-01
 8.000000e+00   9.522352e+01 5.995341e-01   1.021865e+01 3.779127e-01   -8.774473e-02 3.252592e-01   7.166029e-01 4.603066e-01
 8.200000e+00   9.726646e+01 6.584626e-01   1.021556e+01 4.136690e-01   5.584443e-02 3.564763e-01   6.887751e-01 5.066130e-01
 8.400001e+00   9.931156e+01 7.228405e-01   1.023944e+01 4.526209e-01   1.765650e-01 3.915691e-01   4.967425e-01 5.563409e-01
 8.600000e+00   1.013636e+02 7.930462e-01   1.028298e+01 4.951318e-01   2.501427e-01 4.310218e-01   2.398674e-01 6.090292e-01
 8.800000e+00   1.034254e+02 8.694939e-01   1.033633e+01 5.416951e-01   2.768853e-01 4.748151e-01   4.539933e-02 6.671638e-01
 9.000000e+00   1.054982e+02 9.526577e-01   1.039188e+01 5.928822e-01   2.757060e-01 5.228999e-01   -4.205217e-02 7.333335e-01
 9.200000e+00   1.075820e+02 1.043101e+00   1.044590e+01 6.492850e-01   2.631680e-01 5.756252e-01   -8.376338e-02 8.075185e-01
 9.400001e+00   1.096764e+02 1.141503e+00   1.049642e+01 7.115139e-01   2.393458e-01 6.335658e-01   -1.659743e-01 8.876467e-01
 9.600000e+00   1.117802e+02 1.248685e+00   1.054007e+01 7.802284e-01   1.920765e-01 6.969337e-01   -3.161588e-01 9.717691e-01
 9.800000e+00   1.138915e+02 1.365629e+00   1.057098e+01 8.561216e-01   1.110439e-01 7.651451e-01   -4.934155e-01 1.061119e+00
 1.000000e+01   1.160072e+02 1.493498e+00   1.058225e+01 9.397970e-01   -3.366333e-03 8.372098e-01   -6.440080e-01 1.163302e+00
 1.020000e+01   1.181227e+02 1.633625e+00   1.056784e+01 1.031613e+00   -1.450118e-01 9.132992e-01   -7.748917e-01 1.285726e+00
 1.040000e+01   1.202323e+02 1.787484e+00   1.052218e+01 1.131704e+00   -3.185089e-01 9.959690e-01   -9.847440e-01 1.423569e+00
 1.060000e+01   1.223289e+02 1.956615e+00   1.043644e+01 1.240301e+00   -5.525810e-01 1.088871e+00   -1.395166e+00 1.566494e+00
 1.080000e+01   1.244031e+02 2.142565e+00   1.029420e+01 1.358138e+00   -8.899820e-01 1.194397e+00   -1.998034e+00 1.715288e+00
 1.100000e+01   1.264413e+02 2.346876e+00   1.007218e+01 1.486630e+00   -1.348976e+00 1.313640e+00   -2.553406e+00 1.878575e+00
 1.120000e+01   1.284252e+02 2.571134e+00   9.749442e+00 1.627818e+00   -1.883184e+00 1.447926e+00   -2.691859e+00 2.058060e+00
 1.140000e+01   1.303340e+02 2.817085e+00   9.321192e+00 1.784286e+00   -2.382851e+00 1.598827e+00   -2.201541e+00 2.250645e+00
 1.160000e+01   1.321479e+02 3.086792e+00   8.806458e+00 1.959086e+00   -2.732691e+00 1.767063e+00   -1.256151e+00 2.458223e+00
 1.180000e+01   1.338532e+02 3.382833e+00   8.241377e+00 2.155559e+00   -2.887289e+00 1.952325e+00   -3.391224e-01 2.684043e+00
 1.200000e+01   1.354435e+02 3.708486e+00   7.661074e+00 2.377039e+00   -2.901038e+00 2.153644e+00   1.003614e-01 2.934735e+00
 1.220000e+01   1.369178e+02 4.067891e+00   7.082792e+00 2.626537e+00   -2.886524e+00 2.370681e+00   -3.624953e-02 3.227173e+00
 1.240000e+01   1.382765e+02 4.466129e+00   6.502129e+00 2.906600e+00   -2.933834e+00 2.606502e+00   -4.392360e-01 3.565480e+00
 1.260000e+01   1.395175e+02 4.909191e+00   5.904817e+00 3.219683e+00   -3.043948e+00 2.867503e+00   -5.707548e-01 3.926763e+00
 1.280000e+01   1.406370e+02 5.403902e+00   5.287155e+00 3.568873e+00   -3.113083e+00 3.158327e+00   1.718412e-02 4.283864e+00
 1.300000e+01   1.416326e+02 5.957827e+00   4.672625e+00 3.958192e+00   -2.989002e+00 3.476150e+00   1.302066e+00 4.613561e+00
 1.320000e+01   1.425095e+02 6.579227e+00   4.110335e+00 4.391716e+00   -2.589429e+00 3.807314e+00   2.619805e+00 4.924267e+00
 1.340000e+01   1.432836e+02 7.276957e+00   3.649893e+00 4.871286e+00   -1.999114e+00 4.131675e+00   3.090680e+00 5.316257e+00
 1.360000e+01   1.439776e+02 8.060086e+00   3.309310e+00 5.393847e+00   -1.427126e+00 4.441674e+00   2.495217e+00 5.918997e+00
 1.380000e+01   1.446139e+02 8.937046e+00   3.067985e+00 5.951028e+00   -1.011138e+00 4.763945e+00   1.774321e+00 6.739876e+00
 1.400000e+01   1.452097e+02 9.914304e+00   2.902777e+00 6.532890e+00   -6.149064e-01 5.160131e+00   2.579346e+00 7.713861e+00
 1.420000e+01   1.457823e+02 1.099510e+01   2.850513e+00 7.134951e+00   2.146832e-01 5.708744e+00   6.256440e+00 8.803276e+00
 1.440000e+01   1.463670e+02 1.217902e+01   3.059136e+00 7.766291e+00   2.098709e+00 6.480419e+00   1.305298e+01 9.904712e+00
 1.460000e+01   1.470410e+02 1.346313e+01   3.796861e+00 8.456569e+00   5.574264e+00 7.500632e+00   2.188695e+01 1.085216e+01
 1.480000e+01   1.479441e+02 1.484509e+01   5.409611e+00 9.257600e+00   1.084365e+01 8.721970e+00   3.054959e+01 1.160195e+01
 1.500000e+01   1.492859e+02 1.632815e+01   8.234098e+00 1.023358e+01   1.758908e+01 1.004157e+01   3.613326e+01 1.225256e+01
 1.520000e+01   1.513333e+02 1.792701e+01   1.248361e+01 1.144024e+01   2.489192e+01 1.133735e+01   3.567346e+01 1.294306e+01
 1.540000e+01   1.543734e+02 1.967262e+01   1.813300e+01 1.290214e+01   3.131948e+01 1.249154e+01   2.720811e+01 1.399786e+01
 1.560000e+01   1.586580e+02 2.161360e+01   2.484460e+01 1.459987e+01   3.525672e+01 1.343127e+01   1.106856e+01 1.594689e+01
 1.580000e+01   1.643402e+02 2.381217e+01   3.198375e+01 1.647468e+01   3.544578e+01 1.420677e+01   -9.510735e+00 1.892782e+01
 1.600000e+01   1.714262e+02 2.633394e+01   3.874570e+01 1.845206e+01   3.151749e+01 1.504104e+01   -2.909516e+01 2.220998e+01
 1.620000e+01   1.797618e+02 2.923505e+01   4.436727e+01 2.047656e+01   2.427389e+01 1.621365e+01   -4.174409e+01 2.455163e+01
 1.640000e+01   1.890633e+02 3.255185e+01   4.835675e+01 2.253745e+01   1.556932e+01 1.776434e+01   -4.329882e+01 2.529113e+01
 1.660000e+01   1.989906e+02 3.629820e+01   5.065190e+01 2.465881e+01   7.699649e+00 1.937175e+01   -3.386629e+01 2.565710e+01
 1.680000e+01   2.092346e+02 4.046823e+01   5.161165e+01 2.684910e+01   2.404696e+00 2.068748e+01   -1.880417e+01 2.827692e+01
 1.700000e+01   2.195847e+02 4.503889e+01   5.181114e+01 2.905211e+01   1.974018e-02 2.180703e+01   -6.002988e+00 3.401814e+01
 1.720000e+01   2.299421e+02 4.996681e+01   5.174582e+01 3.115463e+01   -4.813804e-01 2.344828e+01   -2.183080e-01 4.193982e+01
 1.740000e+01   2.402818e+02 5.518032e+01   5.165438e+01 3.306514e+01   -4.103235e-01 2.674805e+01   5.786039e-01 5.150555e+01
 1.760000e+01   2.506055e+02 6.057593e+01   5.159002e+01 3.485037e+01   -1.752311e-01 3.275317e+01   2.375231e+00 6.201754e+01
 1.780000e+01   2.609247e+02 6.602972e+01   5.163468e+01 3.692173e+01   8.104642e-01 4.183731e+01   7.947198e+00 7.100110e+01
 1.800000e+01   2.712804e+02 7.143797e+01   5.199468e+01 4.019704e+01   2.946018e+00 5.333751e+01   1.245765e+01 7.402186e+01
 1.820000e+01   2.817543e+02 7.679964e+01   5.281508e+01 4.595034e+01   5.035998e+00 6.548264e+01   5.626898e+00 6.778746e+01
 1.840000e+01   2.924186e+02 8.234195e+01   5.378907e+01 5.512251e+01   3.774067e+00 7.581951e+01   -2.234437e+01 5.764498e+01
 1.860000e+01   3.032069e+02 8.865575e+01   5.378393e+01 6.765827e+01   -5.598108e+00 8.235452e+01   -7.543029e+01 6.733020e+01
 1.880000e+01   3.137284e+02 9.674532e+01   5.069536e+01 8.262630e+01   -2.770685e+01 8.546339e+01   -1.476962e+02 1.063734e+02
 1.900000e+01   3.230910e+02 1.078781e+02   4.169567e+01 9.895114e+01   -6.473116e+01 9.002449e+01   -2.204153e+02 1.519510e+02
 1.920000e+01   3.298226e+02 1.232506e+02   2.397237e+01 1.162813e+02   -1.140148e+02 1.038087e+02   -2.653992e+02 1.810745e+02
 1.940000e+01   3.319793e+02 1.437224e+02   -4.192355e+00 1.356237e+02   -1.674335e+02 1.289982e+02   -2.593809e+02 1.809073e+02
 1.960000e+01   3.274609e+02 1.698776e+02   -4.256013e+01 1.592170e+02   -2.143576e+02 1.600743e+02   -2.034196e+02 1.663760e+02
 1.980000e+01   3.144150e+02 2.023460e+02   -8.900761e+01 1.894742e+02   -2.476814e+02 1.923837e+02   -1.313188e+02 1.807770e+02
 2.000000e+01   2.915030e+02 2.421067e+02   -1.408265e+02 2.280161e+02   -2.692472e+02 2.274024e+02   -9.403443e+01 2.264936e+02



==> Tables/NLLratio100TeV.dat <==
0.0001044452	0.5370870038007608
0.0001137308	0.5659405520681184
0.000123842	0.5718632801796166
0.0001348521	0.6016123804259036
0.000146841	0.614391973096002
0.0001598958	0.6436292622658205
0.0001741112	0.6454204354502279
0.0001895904	0.67450894120993
0.0002064458	0.7006253688233728
0.0002247998	0.72386411409031
0.0002447854	0.7216957051829767
0.0002665479	0.7755624577486795
0.0002902451	0.7900380705382755
0.0003160492	0.8156396523758309
0.0003441473	0.8174286919923267
0.0003747434	0.8619390173647549
0.0004080597	0.8611019379103981
0.000444338	0.8638755030109204
0.0004838415	0.8760841826869086
0.0005268571	0.9009579716307674
0.000573697	0.9270324507653204
0.0006247011	0.9178599485173556
0.0006802396	0.9047044743958493
0.0007407159	0.9645098919326108
0.0008065687	0.9336707808754822
0.0008782761	0.9619132742900526
0.0009563585	0.9938529252074703
0.001041383	0.9678829211341553
0.001133966	0.9879993391603576
0.001234781	1.000211068558565
0.001344558	0.9847477481479816
0.001464095	1.0297735032746305
0.001594259	1.007970696278842
0.001735996	0.9688407414820767
0.001890333	1.0310846986544837
0.002058392	0.9814613369232034
0.002241392	1.0208991702476182
0.002440661	1.0404044996197206
0.002657646	1.0307793082358943
0.002893922	1.0219840742898392
0.003151204	1.0568543765432135
0.00343136	1.0500350558540092
0.003736422	1.0562960370266574
0.004068606	1.1154887288839017
0.004430323	1.0978894342342391
0.004824197	1.060579989581227
0.005253089	1.0423208374885473
0.005720111	1.0762568580337368
0.006228653	1.0812622152046565
0.006782407	1.0824447108678994
0.007385392	1.0928615145659804
0.008041985	1.0620271982250034
0.008756951	1.1091307482969053
0.009535482	1.0646665031068363
0.01038323	1.0620886773083082
0.01130634	1.0569379052294257
0.01231152	1.0518621469480145
0.01340607	1.0426288374495545
0.01459793	1.0571959724514817
0.01589574	1.0550758376590892
0.01730894	1.107383456412497
0.01884778	1.2589264133352052
0.02052343	1.0788702180448762
0.02234805	1.0669784833932612
0.02433489	1.062145839216565
0.02649836	1.0286043521647383
0.02885418	1.0755234778344096
0.03141944	1.0383686773431489
0.03421276	1.0436558701271494
0.03725442	1.124748417314756
0.0405665	1.037501223335156
0.04417304	1.0754065575693368
0.04810021	1.0874941514574195
0.05237652	1.0240896502298014
0.05703302	1.0645486437590894
0.0621035	1.0426873134562245
0.06762476	1.077685836070879
0.07363689	1.0585466108439168
0.08018353	0.9588818945029436
0.08731218	1.1158983378618241
0.09507461	1.024010123797477
0.1035271	1.0857998502502018
0.1127312	1.0688024294829408
0.1227534	1.0934470216962784
0.1336667	1.1061637270383122
0.1455503	1.0936103195312392
0.1584903	1.1512848159512576
0.1725808	1.1458860817282837
0.187924	1.1908476465616609
0.2046312	1.1863308622706692
0.2228238	1.1377997525603638
0.2426338	1.0825601467522974
0.2642049	1.0667081404508727
0.2876939	0.939648685667203
0.3132711	0.6307170858962265
0.3411222	0.1814516807514994
0.3714495	0.04893591361881853
0.4044729	0.006833812254755642
0.4404323	0.

==> Tables/NLLratio10TeV.dat <==
0.0001044452	0.2451426689182572
0.0001137308	0.250937345800768
0.000123842	0.2602669728356469
0.0001348521	0.2617931090885466
0.000146841	0.2701907997224091
0.0001598958	0.28395050668560784
0.0001741112	0.29735349536892425
0.0001895904	0.3043027819696192
0.0002064458	0.3181580379387846
0.0002247998	0.33007234759715737
0.0002447854	0.3439346507815023
0.0002665479	0.36847552037967923
0.0002902451	0.38089723537853387
0.0003160492	0.3983169701599677
0.0003441473	0.4215352079095695
0.0003747434	0.44139130517562875
0.0004080597	0.4636288586414882
0.000444338	0.48584929398879934
0.0004838415	0.5104595297509197
0.0005268571	0.5315057070468736
0.000573697	0.5561000005373475
0.0006247011	0.5825731359994681
0.0006802396	0.6077873348980967
0.0007407159	0.6384345186118161
0.0008065687	0.6601830233929786
0.0008782761	0.6819693688662299
0.0009563585	0.714708250983836
0.001041383	0.7346166420714454
0.001133966	0.7563562500526035
0.001234781	0.7751096114430285
0.001344558	0.8052582974854664
0.001464095	0.827114040841653
0.001594259	0.8499787850327718
0.001735996	0.8692104149912563
0.001890333	0.8948328453491844
0.002058392	0.9077538107546708
0.002241392	0.9289437320043028
0.002440661	0.9536737926507457
0.002657646	0.9708211431247439
0.002893922	0.9823890967198661
0.003151204	0.9906394550224839
0.00343136	1.0008623368533014
0.003736422	1.019761848390597
0.004068606	1.0322219603881742
0.004430323	1.0449201423009427
0.004824197	1.0582737464346967
0.005253089	1.0613939039432967
0.005720111	1.0741899212405521
0.006228653	1.06876305565338
0.006782407	1.0853461679265721
0.007385392	1.0832387970478807
0.008041985	1.094655720942262
0.008756951	1.0953731389563284
0.009535482	1.1081573370509221
0.01038323	1.105635159627888
0.01130634	1.101151057576246
0.01231152	1.1048468684360289
0.01340607	1.1181446810678852
0.01459793	1.1293876340114806
0.01589574	1.1137431698423708
0.01730894	1.1130755351092099
0.01884778	1.1192543772624581
0.02052343	1.120281615508813
0.02234805	1.1032440500347758
0.02433489	1.111427025128506
0.02649836	1.1161382786444305
0.02885418	1.1225302086998443
0.03141944	1.1206901601317734
0.03421276	1.1207445707785315
0.03725442	1.107013215278675
0.0405665	1.1039069215663864
0.04417304	1.105886028444955
0.04810021	1.1012387904259051
0.05237652	1.1319060939425896
0.05703302	1.1207477181077854
0.0621035	1.0991448722351413
0.06762476	1.107306877240162
0.07363689	1.1090732465879
0.08018353	1.119765712299997
0.08731218	1.0910384137026714
0.09507461	1.0886247765575603
0.1035271	1.116681015960066
0.1127312	1.1007454057390988
0.1227534	1.113282789186267
0.1336667	1.1224728714587906
0.1455503	1.1372375547079885
0.1584903	1.1223130476570577
0.1725808	1.1172771991399995
0.187924	1.1548881225725347
0.2046312	1.1131716400369356
0.2228238	1.1250633950259379
0.2426338	1.0358013595745406
0.2642049	0.9955064708862632
0.2876939	0.8817777683077613
0.3132711	0.6647538626920301
0.3411222	0.23886380384085412
0.3714495	0.05073447264010538
0.4044729	0.006692321174803246
0.4404323	0.0008467059937377667

==> Tables/NLLratio1TeV.dat <==
0.0001044452	2.0
0.0001137308	2.0
0.000123842	2.0
0.0001348521	2.0
0.000146841	2.0
0.0001598958	2.0
0.0001741112	2.0
0.0001895904	2.0
0.0002064458	2.0
0.0002247998	1.6190220982622725
0.0002447854	1.2452174339252544
0.0002665479	1.0402942163487918
0.0002902451	0.8608727826931264
0.0003160492	0.7536923519423593
0.0003441473	0.6667288571006208
0.0003747434	0.5765771697910351
0.0004080597	0.5354415445073477
0.000444338	0.48521449271262945
0.0004838415	0.453536470819849
0.0005268571	0.4287657642000178
0.000573697	0.40945106511323465
0.0006247011	0.39497426699370786
0.0006802396	0.38542129018449556
0.0007407159	0.38372366414722325
0.0008065687	0.37630208789937036
0.0008782761	0.3821441518508515
0.0009563585	0.38606993689708186
0.001041383	0.3881209178905891
0.001133966	0.3993856844714162
0.001234781	0.4083129561169041
0.001344558	0.42130972368185166
0.001464095	0.43449766933943484
0.001594259	0.45170209539017797
0.001735996	0.4679310384982914
0.001890333	0.48372491309105303
0.002058392	0.5067959093208176
0.002241392	0.5244837448425894
0.002440661	0.553193844405348
0.002657646	0.5764563258541768
0.002893922	0.6014706772910047
0.003151204	0.6259894100143472
0.00343136	0.6527255735247203
0.003736422	0.6818093430747898
0.004068606	0.7101727239337673
0.004430323	0.7348660393795531
0.004824197	0.7652051542126801
0.005253089	0.7937008323423248
0.005720111	0.8248455835977454
0.006228653	0.851735292985269
0.006782407	0.8811587469587019
0.007385392	0.9026827315505682
0.008041985	0.933825835435822
0.008756951	0.9587913166212307
0.009535482	0.9779333026551288
0.01038323	1.0067985551632703
0.01130634	1.0247360455910308
0.01231152	1.0462474196081726
0.01340607	1.0606348325165336
0.01459793	1.0772028550085089
0.01589574	1.0961272877497528
0.01730894	1.1123909661598121
0.01884778	1.1234834943276004
0.02052343	1.1299671740768609
0.02234805	1.149872975547617
0.02433489	1.1581039170930534
0.02649836	1.1613965525814545
0.02885418	1.1681314740625552
0.03141944	1.1810086931408335
0.03421276	1.1833354657607833
0.03725442	1.1898231997546416
0.0405665	1.1886828594485892
0.04417304	1.190711423570957
0.04810021	1.1909107537313588
0.05237652	1.1921525732444715
0.05703302	1.190976683088195
0.0621035	1.1995505133328654
0.06762476	1.1902348394235651
0.07363689	1.190381345563308
0.08018353	1.1945574946317057
0.08731218	1.1903053754479775
0.09507461	1.192480301056922
0.1035271	1.185307695604228
0.1127312	1.1849259094796123
0.1227534	1.1961781408353918
0.1336667	1.193413663936863
0.1455503	1.1961088918337017
0.1584903	1.1864477547112529
0.1725808	1.1858530569951289
0.187924	1.1862764339299505
0.2046312	1.1716088673518135
0.2228238	1.1381442023840243
0.2426338	1.123447881721344
0.2642049	1.0532139602254662
0.2876939	0.9473165775616871
0.3132711	0.7330882783943978
0.3411222	0.36641019952231174
0.3714495	0.10004798510739704
0.4044729	0.015224692658019
0.4404323	0.0005636088441306496

==> Tables/color10TeVMod.dat <==
0.0001	0.0001044452	0.0001088904	0.009173076110922917	0.00005879196556320796	0.0194901532897053	0.00012491608485858235
0.0001088904	0.0001137308	0.0001185713	0.010390569129766297	0.00006596037717164846	0.02207697201675354	0.000140146820411896
0.0001185713	0.000123842	0.0001291127	0.011409554589792387	0.00006817915622457954	0.0242420355966305	0.00014486118677991904
0.0001291127	0.0001348521	0.0001405914	0.012845719440717534	0.00007343066474362476	0.027293464057504668	0.00015601905542668884
0.0001405914	0.000146841	0.0001530906	0.01456833973187044	0.00007853321554676642	0.030953532700093357	0.0001668606036017839
0.0001530906	0.0001598958	0.000166701	0.01612650501969339	0.00008335656063305926	0.034264196983511	0.00017710880289104216
0.000166701	0.0001741112	0.0001815214	0.01789241232615901	0.00010218057187099911	0.038016249039842506	0.0002171043722880753
0.0001815214	0.0001895904	0.0001976595	0.0200241146931091	0.00010165392674005234	0.04254548981118542	0.00021598546960213065
0.0001976595	0.0002064458	0.0002152322	0.022231147304084854	0.00010888517450269859	0.047234804113628556	0.00023134974812154578
0.0002152322	0.0002247998	0.0002343673	0.02440510209433193	0.00012176470549211232	0.051853834366357106	0.0002587149330733914
0.0002343673	0.0002447854	0.0002552035	0.02737113113761305	0.00012875139122435635	0.05815579435684647	0.00027355969993836274
0.0002552035	0.0002665479	0.0002778922	0.03030264991163698	0.00014132183733591396	0.06438442528705703	0.00030026828667417677
0.0002778922	0.0002902451	0.000302598	0.03308857089657535	0.00015381040489921083	0.07030371969839791	0.0003268029129104277
0.000302598	0.0003160492	0.0003295003	0.03666040414153163	0.0001627263465254321	0.07789284705493142	0.0003457468410113557
0.0003295003	0.0003441473	0.0003587943	0.04025876057461349	0.00018876942378472997	0.08553831163697122	0.0004010809011494014
0.0003587943	0.0003747434	0.0003906926	0.043898222934425586	0.00019041302427152263	0.09327112897431396	0.000404573002808106
0.0003906926	0.0004080597	0.0004254269	0.04787018589233721	0.00020765969820331682	0.10171040356592838	0.00044121725620687623
0.0004254269	0.000444338	0.0004632491	0.05177313638724759	0.00022697909172161065	0.11000303750974111	0.00048226534298340953
0.0004632491	0.0004838415	0.0005044339	0.056326377017982945	0.0002476224785189449	0.11967743105187979	0.0005261266982465843
0.0005044339	0.0005268571	0.0005492803	0.06088112473696155	0.0002634420655442507	0.12935494929785155	0.0005597387920450407
0.0005492803	0.000573697	0.0005981136	0.06586998189777805	0.0002865410131613667	0.13995477250024052	0.0006088174278950936
0.0005981136	0.0006247011	0.0006512885	0.07076913369662399	0.00031889321317352614	0.15036412067206542	0.0006775567088075292
0.0006512885	0.0006802396	0.0007091908	0.0763455287811393	0.0003476749969790748	0.16221234499702936	0.0007387095351079358
0.0007091908	0.0007407159	0.0007722409	0.0812434643505474	0.0003641861857915	0.17261908444342677	0.000773791070799578
0.0007722409	0.0008065687	0.0008408964	0.08716494956870614	0.0003965965356264045	0.18520050080231612	0.0008426537196030546
0.0008408964	0.0008782761	0.0009156557	0.09245463972691541	0.0004292506450956305	0.19643958864530742	0.000912034433315212
0.0009156557	0.0009563585	0.0009970614	0.09777023683522766	0.00047258968582116547	0.20773373033881348	0.0010041175825390638
0.0009970614	0.001041383	0.001085704	0.10408478409201083	0.0004937923760081765	0.22115030816715203	0.0010491669485835858
0.001085704	0.001133966	0.001182228	0.1092064770975268	0.0005661958156581928	0.23203233509235702	0.0012030031473291999
0.001182228	0.001234781	0.001287333	0.1152447988536103	0.000568526715391045	0.24486206662435156	0.001207956392641322
0.001287333	0.001344558	0.001401783	0.12130666523601283	0.0005976920292247883	0.2577418110421821	0.0012699241205190064
0.001401783	0.001464095	0.001526407	0.1281805108000041	0.0006430710795190732	0.2723468754108647	0.001366341461151111
0.001526407	0.001594259	0.001662111	0.1330819641115816	0.0006725590134248963	0.2827608831343317	0.0014289949956256042
0.001662111	0.001735996	0.00180988	0.13814018849253412	0.0007188286250783975	0.2935082011337677	0.0015273046122537437
0.00180988	0.001890333	0.001970786	0.14482100926089983	0.0007629117235615974	0.3077031044994293	0.0016209680389035316
0.001970786	0.002058392	0.002145997	0.1485321621132566	0.0008114967841667048	0.3155882871465411	0.0017241980774930017
0.002145997	0.002241392	0.002336786	0.15487445483544138	0.0008656357228952277	0.32906369958673165	0.001839227649497457
0.002336786	0.002440661	0.002544536	0.16071079123620804	0.0009189063632645229	0.341464227525958	0.0019524123290498281
0.002544536	0.002657646	0.002770756	0.16687637544982384	0.0009634195912213271	0.35456443642114827	0.0020469898150761614
0.002770756	0.002893922	0.003017088	0.17204030530018594	0.001006791789655974	0.36553636156660835	0.002139143421750193
0.003017088	0.003151204	0.00328532	0.17423715998545544	0.0010771286683607323	0.3702040262514784	0.0022885895770699593
0.00328532	0.00343136	0.003577399	0.17927759215645708	0.0011099872931570733	0.38091334535765436	0.0023584050057495446
0.003577399	0.003736422	0.003895445	0.18419860844499025	0.0011735064516343325	0.3913692362847811	0.0024933638723527896
0.003895445	0.004068606	0.004241767	0.18915821135669286	0.001247345794535624	0.4019069742575813	0.0026502511666143228
0.004241767	0.004430323	0.004618878	0.19176149399581657	0.0013432658436133514	0.4074382872925141	0.002854054863821775
0.004618878	0.004824197	0.005029516	0.1961347609780346	0.001325699527178357	0.4167301139478584	0.002816731331957599
0.005029516	0.005253089	0.005476662	0.19797091889381166	0.0013963577491492916	0.4206313617241836	0.0029668593625658242
0.005476662	0.005720111	0.00596356	0.20307520924932457	0.0014787045144116241	0.4314765146671408	0.003141822340726828
0.00596356	0.006228653	0.006493746	0.2000924562334036	0.0015342783210900866	0.42513897436171993	0.0032599004490065186
0.006493746	0.006782407	0.007071068	0.20477971678835957	0.0015879333674486105	0.43509821307196234	0.0033739034622507573
0.007071068	0.007385392	0.007699716	0.20881551305691926	0.0016430354305510349	0.44367315312667105	0.0034909779186042193
0.007699716	0.008041985	0.008384254	0.21154842932649978	0.0016688059468963384	0.449479660156469	0.0035457329362903727
0.008384254	0.008756951	0.009129649	0.21000667449698046	0.0017535737032786719	0.4462040556870529	0.0037258420625408237
0.009129649	0.009535482	0.009941314	0.2138646913974029	0.0018332970095346966	0.454401151387551	0.0038952291641368955
0.009941314	0.01038323	0.01082514	0.211747482004128	0.0018675171416623637	0.44990271272113036	0.003967937793485241
0.01082514	0.01130634	0.01178754	0.21029084210183766	0.0019296138251792456	0.4468076958832002	0.0040998754350529375
0.01178754	0.01231152	0.0128355	0.21351120202914065	0.002035127640977828	0.45365010189628063	0.00432406239173964
0.0128355	0.01340607	0.01397663	0.21159984590277434	0.0020427365637216235	0.44958900614744013	0.004340229521509564
0.01397663	0.01459793	0.01521922	0.20826853471674026	0.002091579585675948	0.4425108110498272	0.004444006517445713
0.01521922	0.01589574	0.01657227	0.21293584547556016	0.0021697056484251418	0.45242749099098856	0.004610001731742863
0.01657227	0.01730894	0.01804562	0.20884955136125258	0.0022637043103938756	0.4437452476028144	0.0048097225539584666
0.01804562	0.01884778	0.01964995	0.20682844319566623	0.002273119384491176	0.43945107775180886	0.004829726400770346
0.01964995	0.02052343	0.02139691	0.20456313664748918	0.0023246887978478213	0.4346380571043973	0.0049392972735591255
0.02139691	0.02234805	0.02329919	0.2022614136337999	0.0023886561544457295	0.42974750126207334	0.0050752081387130015
0.02329919	0.02433489	0.02537059	0.2019858162103928	0.002430011350112223	0.4291619570256303	0.005163076273413512
0.02537059	0.02649836	0.02762614	0.1960479494929485	0.002557859088625086	0.41654574299947383	0.0054347169298084004
0.02762614	0.02885418	0.03008222	0.1945788470213906	0.00262754955989952	0.4134242165488751	0.005582789719189112
0.03008222	0.03141944	0.03275666	0.19223876361210504	0.00260160604133103	0.40845231875127525	0.0055276654939529065
0.03275666	0.03421276	0.03566887	0.18734278052135528	0.0026306576051561125	0.39804962072149397	0.005589392718390429
0.03566887	0.03725442	0.03883998	0.17731681008948708	0.002780858760918961	0.3767473087043163	0.005908526920644318
0.03883998	0.0405665	0.04229302	0.17628101785476064	0.0027302534626046475	0.37454666737642284	0.005801004694286212
0.04229302	0.04417304	0.04605305	0.17399547768351512	0.0027039439375383767	0.36969044452486644	0.0057451061990666874
0.04605305	0.04810021	0.05014736	0.16636828531950146	0.0027983280324634027	0.3534849274471585	0.005945645313611293
0.05014736	0.05237652	0.05460568	0.16545647012268042	0.0028002843302928513	0.35154739146138075	0.0059498001091467904
0.05460568	0.05703302	0.05946036	0.1574152433886026	0.0029468420120520897	0.33446225247475425	0.006261192936165304
0.05946036	0.0621035	0.06474664	0.1516292704699815	0.00286070703841507	0.32216867306302094	0.006078182136664567
0.06474664	0.06762476	0.07050289	0.1512102521165735	0.002917757444557947	0.3212784604343386	0.006199396979359104
0.07050289	0.07363689	0.07677089	0.141672398274158	0.002841716327105437	0.3010132353998557	0.00603783291251065
0.07677089	0.08018353	0.08359616	0.14206499304977008	0.002878242097241027	0.30184737118322413	0.006115438150345413
0.08359616	0.08731218	0.09102821	0.12877598481754804	0.002995095955698493	0.2736119684947704	0.006363719388724759
0.09102821	0.09507461	0.09912101	0.12624877572670654	0.002960416539337218	0.26824242829283507	0.00629003609302787
0.09912101	0.1035271	0.1079333	0.1199862656314969	0.002902533893688278	0.2549364141240457	0.006167052355342568
0.1079333	0.1127312	0.117529	0.11329499055610706	0.0028896693583561296	0.24071934516454238	0.0061397191614856305
0.117529	0.1227534	0.1279778	0.10297885833399974	0.0028756309368257265	0.21880044388709008	0.006109890158958548
0.1279778	0.1336667	0.1393556	0.09984824482991816	0.0029897623944231864	0.21214890717186646	0.00635238741978005
0.1393556	0.1455503	0.1517449	0.09241523556017443	0.0029319492078078878	0.19635580955914814	0.0062295497121585535
0.1517449	0.1584903	0.1652357	0.08426853885099479	0.0027951844017516645	0.17904643275287974	0.005938965278939313
0.1652357	0.1725808	0.1799259	0.08363167046882834	0.0026735871733618425	0.17769327849602684	0.005680604366645556
0.1799259	0.187924	0.195922	0.07578866467791795	0.0026051181114890103	0.16102913319351356	0.005535128459506983
0.195922	0.2046312	0.2133404	0.06835767331144517	0.002592513095675491	0.1452403987580605	0.005508345614797888
0.2133404	0.2228238	0.2323072	0.05879303715029316	0.0024802631560392027	0.12491836193439255	0.0052698471944401795
0.2323072	0.2426338	0.2529603	0.049479944269861666	0.002353328568422792	0.10513065582877473	0.005000147601571748
0.2529603	0.2642049	0.2754496	0.04197792257608236	0.002176827103770657	0.08919103297731226	0.004625132377454002
0.2754496	0.2876939	0.2999382	0.03277503049674816	0.0019069760310126427	0.06963753150082408	0.004051776703873937
0.2999382	0.3132711	0.326604	0.020995081089042186	0.0015609007230001095	0.04460851493042507	0.0033164668732065233
0.326604	0.3411222	0.3556405	0.005900391664041171	0.0010303078217552286	0.012536639110874066	0.00218910780968598
0.3556405	0.3714495	0.3872585	0.0007867843683257499	0.00038759787875524	0.0016716911827286006	0.000823534295722174
0.3872585	0.4044729	0.4216874	-0.000058597467064195935	0.00014268055986410246	-0.0001245028033280219	0.0003031553009094579
0.4216874	0.4404323	0.4591772	-0.00006555590888841956	0.00011498828476427963	-0.00013928749943083781	0.0002443170867268412
0.4591772	0.4795886	0.5	0.	0.	0.	0.

==> Tables/duct10TeVMod.dat <==
0.0001	0.0001044452	0.0001088904	0.008987131452595996	0.00002772044881266468	0.01909507773746211	0.00005889798315765241
0.0001088904	0.0001137308	0.0001185713	0.010100787663513492	0.00002937249264435603	0.021461276006086057	0.00006240810222036946
0.0001185713	0.000123842	0.0001291127	0.011254161930511071	0.000030955646735632216	0.023911861684237014	0.00006577187125362722
0.0001291127	0.0001348521	0.0001405914	0.012591371418866315	0.00003272320924494147	0.02675304346472448	0.00006952744194860342
0.0001405914	0.000146841	0.0001530906	0.014129782523711087	0.00003467561926040734	0.030021738419370163	0.00007367574714923217
0.0001530906	0.0001598958	0.000166701	0.015774406205879856	0.000036619791711650235	0.0335160968760115	0.00007780655161403385
0.000166701	0.0001741112	0.0001815214	0.017571487853067773	0.00003866625318917082	0.03733437068103573	0.0000821547009708802
0.0001815214	0.0001895904	0.0001976595	0.01953689501924458	0.000040819487472229334	0.041510299197737736	0.00008672970051288932
0.0001976595	0.0002064458	0.0002152322	0.0217272721710874	0.000043138217754303656	0.04616422395110735	0.00009165634603309307
0.0002152322	0.0002247998	0.0002343673	0.024119850874480434	0.00004554241021502347	0.05124777273432602	0.00009676455328109146
0.0002343673	0.0002447854	0.0002552035	0.02659457354347077	0.000047849320533076497	0.056505829378715136	0.00010166606949780798
0.0002552035	0.0002665479	0.0002778922	0.029540096438658174	0.000050614022925266855	0.06276424291868188	0.00010754026494688967
0.0002778922	0.0002902451	0.000302598	0.032515095166681225	0.000053298184148179104	0.06908525418906719	0.00011324336200345868
0.000302598	0.0003160492	0.0003295003	0.03572457481103807	0.00005606745228088504	0.07590447576053899	0.0001191272748770626
0.0003295003	0.0003441473	0.0003587943	0.039234747904948054	0.00005900509116359615	0.08336257138393134	0.0001253688832466606
0.0003587943	0.0003747434	0.0003906926	0.043026096460234906	0.00006210488011081683	0.09141810184604933	0.00013195498420003358
0.0003906926	0.0004080597	0.0004254269	0.046845947388760655	0.00006518569150977275	0.0995341875558986	0.00013850093233351704
0.0004254269	0.000444338	0.0004632491	0.05106262968098148	0.00006843820577667279	0.10849344211765156	0.0001454115840205756
0.0004632491	0.0004838415	0.0005044339	0.05531873600602932	0.00007158258511168399	0.11753645392500425	0.00015209247575468073
0.0005044339	0.0005268571	0.0005492803	0.059996027890995784	0.0000751325107327903	0.12747438417736326	0.0001596350641130705
0.0005492803	0.000573697	0.0005981136	0.06458282269557324	0.00007843585489748488	0.13721996016307553	0.00016665364926316925
0.0005981136	0.0006247011	0.0006512885	0.06960696877851151	0.00008192323681872284	0.14789483579229665	0.0001740633328984888
0.0006512885	0.0006802396	0.0007091908	0.07463342917021737	0.00008559466419947936	0.15857466532677722	0.00018186413622024646
0.0007091908	0.0007407159	0.0007722409	0.07997008874113559	0.00008934884626953679	0.1699135393791929	0.00018984061224957999
0.0007722409	0.0008065687	0.0008408964	0.0852955777052221	0.00009308118032787458	0.18122866006050103	0.0001977708112416664
0.0008408964	0.0008782761	0.0009156557	0.09096773229917841	0.00009695008565451655	0.19328031485767766	0.00020599105985605597
0.0009156557	0.0009563585	0.0009970614	0.09657871809021393	0.00010086776035153795	0.20520209601006223	0.00021431501603921368
0.0009970614	0.001041383	0.001085704	0.10237981183722751	0.0001048994660607324	0.21752766631961845	0.00022288122803532998
0.001085704	0.001133966	0.001182228	0.10824385969297483	0.00010907092357592538	0.2299871635268131	0.00023174457016631532
0.001182228	0.001234781	0.001287333	0.11414567701348097	0.0001130035744949901	0.24252667928197794	0.00024010024349776116
0.001287333	0.001344558	0.001401783	0.12012750123123925	0.00011722830459749879	0.25523635931230976	0.00024907652416752057
0.001401783	0.001464095	0.001526407	0.12573203896275373	0.00012118319526562089	0.26714447942753744	0.0002574794644522396
0.001526407	0.001594259	0.001662111	0.13165838799588125	0.00012529993341412783	0.27973636326880635	0.0002662264497991873
0.001662111	0.001735996	0.00180988	0.13741971671505046	0.0001293518096357874	0.29197745547761383	0.0002748354262425194
0.00180988	0.001890333	0.001970786	0.14304890159515488	0.00013360264929129906	0.3039378882350758	0.00028386729284749336
0.001970786	0.002058392	0.002145997	0.14869640866098038	0.00013755321106017878	0.3159371320869432	0.0002922609820055028
0.002145997	0.002241392	0.002336786	0.15449127751882766	0.00014210347631306476	0.3282495881001952	0.0003019290310752122
0.002336786	0.002440661	0.002544536	0.15942288752877784	0.00014587831134696736	0.33872783945434415	0.00030994958630808147
0.002544536	0.002657646	0.002770756	0.16495480590004707	0.00015055797191415232	0.35048168542321434	0.00031989235084570807
0.002770756	0.002893922	0.003017088	0.1698946896379686	0.00015436273231267535	0.36097749873805735	0.00032797647557662274
0.003017088	0.003151204	0.00328532	0.17438291474271864	0.00015813459952106106	0.37051365389208124	0.00033599052622990073
0.00328532	0.00343136	0.003577399	0.17912342023865124	0.00016214864755582817	0.3805858058048846	0.00034451927592698157
0.003577399	0.003736422	0.003895445	0.1835076971376616	0.00016611651861809973	0.3899011884230407	0.0003529498882388699
0.003895445	0.004068606	0.004241767	0.18784362621330852	0.00017009038439256622	0.39911390868719876	0.0003613932279524691
0.004241767	0.004430323	0.004618878	0.1912944544469473	0.00017356675077027274	0.4064458156882351	0.00036877943285918655
0.004618878	0.004824197	0.005029516	0.1950441651697395	0.0001770852058943262	0.4144128612478154	0.00037625535318174853
0.005029516	0.005253089	0.005476662	0.1980156001938762	0.00018086769865094504	0.4207262343501054	0.0003842920403452349
0.005476662	0.005720111	0.00596356	0.2012765697753998	0.00018451994388618415	0.4276548684238119	0.0003920519898943497
0.00596356	0.006228653	0.006493746	0.20362012294678625	0.00018768119822129927	0.4326343921516758	0.00039876857196066966
0.006493746	0.006782407	0.007071068	0.20605949339420554	0.00019113704482793428	0.4378173518630599	0.00040611148739267354
0.007071068	0.007385392	0.007699716	0.20842167938557468	0.00019438470628611868	0.4428362814760294	0.0004130116977941755
0.007699716	0.008041985	0.008384254	0.209800119862167	0.00019690066769246557	0.4457650993732089	0.0004183575434260916
0.008384254	0.008756951	0.009129649	0.21108236530055507	0.00020022790200353182	0.4484895509425975	0.00042542677190385997
0.009129649	0.009535482	0.009941314	0.21200938049244694	0.00020266773778361167	0.4504590498011129	0.0004306108247965614
0.009941314	0.01038323	0.01082514	0.2129470909662045	0.00020524293563197967	0.45245157207714926	0.0004360823850356063
0.01082514	0.01130634	0.01178754	0.21264727325504681	0.00020717064455451936	0.4518143449518937	0.00044017809271940377
0.01178754	0.01231152	0.0128355	0.21305302433270942	0.00020985744747715104	0.45267640013657956	0.0004458867880489808
0.0128355	0.01340607	0.01397663	0.21225613927049683	0.0002114235503931604	0.450983370295748	0.00044921429177014307
0.01397663	0.01459793	0.01521922	0.21204614423702522	0.00021392029792208708	0.4505372323434954	0.00045451916763140313
0.01521922	0.01589574	0.01657227	0.21041647433311986	0.00021474913826480266	0.4470747389862185	0.00045628017145253277
0.01657227	0.01730894	0.01804562	0.2088900189248963	0.00021645784717117827	0.44383140117504866	0.0004599108085131729
0.01804562	0.01884778	0.01964995	0.2078036463149136	0.00021768207815376958	0.4415231630561206	0.00046251196579631535
0.01964995	0.02052343	0.02139691	0.20558145382956763	0.00021945737670553243	0.4368015634509961	0.0004662839194576274
0.02139691	0.02234805	0.02329919	0.20326054283300493	0.00022096386333141896	0.43187025807091894	0.00046948478215565225
0.02329919	0.02433489	0.02537059	0.20076420019282132	0.00022117842112405296	0.42656637859401353	0.0004699406631359931
0.02537059	0.02649836	0.02762614	0.1975177648923528	0.00022071460009918218	0.41966865966097155	0.00046895511026254834
0.02762614	0.02885418	0.03008222	0.1945632758640458	0.00022203167880654448	0.4133911155980415	0.00047175357609889574
0.03008222	0.03141944	0.03275666	0.1908563119887315	0.0002221305615954114	0.40551500045920086	0.00047196368064682617
0.03275666	0.03421276	0.03566887	0.18737045054516302	0.00022247060904978934	0.3981083828568595	0.0004726861367420697
0.03566887	0.03725442	0.03883998	0.18362642336653026	0.00022217189513306417	0.3901533928731512	0.0004720514561077447
0.03883998	0.0405665	0.04229302	0.17902305638184082	0.00022115192843422436	0.38037271826141356	0.00046988424645233397
0.04229302	0.04417304	0.04605305	0.17434568185118188	0.00022037216692342925	0.3704345552187277	0.0004682275570161048
0.04605305	0.04810021	0.05014736	0.16966810573307373	0.00021912642079387638	0.3604960223085016	0.00046558085626237746
0.05014736	0.05237652	0.05460568	0.16517983495121213	0.00021840892265223205	0.35095973653551166	0.0004640561819852849
0.05460568	0.05703302	0.05946036	0.15985254525318007	0.00021688404617558243	0.33964083758262625	0.0004608164975404609
0.05946036	0.0621035	0.06474664	0.15502007223496958	0.00021496648276201496	0.3293730933587927	0.00045674219411983517
0.06474664	0.06762476	0.07050289	0.1497828251904956	0.00021320914005005688	0.3182456398995158	0.00045300821314792766
0.07050289	0.07363689	0.07677089	0.14428752380781004	0.00021122463633446405	0.3065696365708553	0.00044879167255698865
0.07677089	0.08018353	0.08359616	0.13865339505100496	0.00020763423529026806	0.2945985868034406	0.00044116317004469176
0.08359616	0.08731218	0.09102821	0.13354369848004743	0.00020594990681153916	0.28374200225721397	0.00043758456170122506
0.09102821	0.09507461	0.09912101	0.1273639195251618	0.00020376827743088223	0.2706116848831396	0.0004329490801056445
0.09912101	0.1035271	0.1079333	0.12151779504197376	0.00019950668893336886	0.25819042995040287	0.00042389443656520593
0.1079333	0.1127312	0.117529	0.11486977915939739	0.0001953065868409652	0.24406523879260716	0.0004149703427033305
0.117529	0.1227534	0.1279778	0.10873550292362404	0.00019192543628716833	0.231031815218749	0.00040778646095963964
0.1279778	0.1336667	0.1393556	0.10222595653188482	0.0001876980182441277	0.217200844302546	0.0003988042981585919
0.1393556	0.1455503	0.1517449	0.09540166667029235	0.0001821346860610567	0.2027011603308107	0.0003869839949309861
0.1517449	0.1584903	0.1652357	0.08905590538647504	0.00017706530326672232	0.18921820349354715	0.00037621305805952824
0.1652357	0.1725808	0.1799259	0.08198363532030895	0.00017170270769988825	0.17419174293272663	0.0003648189742571798
0.1799259	0.187924	0.195922	0.0748233111493822	0.0001648682993536993	0.15897807182026366	0.00035029778471207365
0.195922	0.2046312	0.2133404	0.0674035952227664	0.00015766489852372408	0.14321328041702566	0.0003349926337573259
0.2133404	0.2228238	0.2323072	0.05973441686604055	0.00015010720498054883	0.12691851233161142	0.00031893477122245747
0.2323072	0.2426338	0.2529603	0.051347993372463464	0.00013743850419154575	0.10909975932422591	0.00029201742299138096
0.2529603	0.2642049	0.2754496	0.04214530551599312	0.00012558031684191322	0.08954668714925322	0.000266822083756962
0.2754496	0.2876939	0.2999382	0.03167308116705475	0.0001109764033765602	0.06729621003442564	0.00023579300892866744
0.2999382	0.3132711	0.326604	0.019268337853174732	0.00008833447956962073	0.040939699099629384	0.00018768537461927924
0.326604	0.3411222	0.3556405	0.005810740189130816	0.000051638658572105666	0.012346152782292022	0.00010971728330736186
0.3556405	0.3714495	0.3872585	0.0009602500892116417	0.000022337994896597757	0.0020402567129947603	0.00004746181992851819
0.3872585	0.4044729	0.4216874	0.00012172636517467757	7.67802815347084e-6	0.0002586336147533041	0.000016313604221854056
0.4216874	0.4404323	0.4591772	2.827821218633772e-6	1.070720094144702e-6	6.008307991326367e-6	2.274973608641075e-6
0.4591772	0.4795886	0.5	0.	0.	0.	0.

==> Tables/g10TeVtable.dat <==
0.00033546262790251185	0.04480959399496836
0.0004097349789797868	0.054057936797502704
0.0005004514334406108	0.06415927485964798
0.0006112527611295723	0.0750071548914135
0.0007465858083766792	0.0864670833284981
0.0009118819655545162	0.09837985859806316
0.0011137751478448032	0.11056577137432579
0.0013603680375478939	0.12282946724233351
0.001661557273173934	0.13496525278199245
0.002029430636295734	0.14676262439400692
0.0024787521766663585	0.15801180773999002
0.0030275547453758153	0.16850911267862734
0.003697863716482932	0.17806193211344787
0.004516580942612666	0.1864932412696139
0.005516564420760777	0.19364548471683457
0.006737946999085467	0.19938377024851842
0.00822974704902003	0.2035983200307032
0.010051835744633586	0.20620615901961795
0.012277339903068436	0.20715204755335742
0.014995576820477717	0.20640868855615035
0.01831563888873418	0.20397625950825063
0.0223707718561656	0.19988133501254754
0.02732372244729257	0.1941752774085791
0.0333732699603261	0.1869321805870616
0.040762203978366246	0.1782464562135257
0.049787068367863944	0.16823015234371955
0.06081006262521797	0.15701009233628915
0.0742735782143339	0.14472491750605096
0.09071795328941255	0.13152211059242988
0.11080315836233397	0.11755506931266274
0.1353352832366127	0.10298029047418762
0.16529888822158656	0.08795471574511962
0.20189651799465547	0.07263328059075858
0.2465969639416066	0.057166698392637084
0.3011942119122023	0.04169950263728798
0.36787944117144233	0.026368361504826427
0.4493289641172217	0.011300671362294878
0.5488116360940266	-0.003386571314079389

==> Tables/thrust10TeVkT1.dat <==
%  Thrust distribution * (1-T)
 1.000000e-04   1.044452e-04   1.088904e-04  7.469949e-03  2.304076e-05  1.587150e-02  4.895499e-05
 1.088904e-04   1.137308e-04   1.185713e-04  8.468508e-03  2.462592e-05  1.799315e-02  5.232300e-05
 1.185713e-04   1.238420e-04   1.291127e-04  9.513620e-03  2.616812e-05  2.021371e-02  5.559975e-05
 1.291127e-04   1.348521e-04   1.405914e-04  1.072812e-02  2.788088e-05  2.279417e-02  5.923888e-05
 1.405914e-04   1.468410e-04   1.530906e-04  1.212973e-02  2.976733e-05  2.577220e-02  6.324704e-05
 1.530906e-04   1.598958e-04   1.667010e-04  1.363924e-02  3.166307e-05  2.897948e-02  6.727494e-05
 1.667010e-04   1.741112e-04   1.815214e-04  1.529791e-02  3.366322e-05  3.250367e-02  7.152469e-05
 1.815214e-04   1.895904e-04   1.976595e-04  1.712136e-02  3.577258e-05  3.637798e-02  7.600647e-05
 1.976595e-04   2.064458e-04   2.152322e-04  1.916139e-02  3.804381e-05  4.071246e-02  8.083219e-05
 2.152322e-04   2.247998e-04   2.343673e-04  2.140041e-02  4.040764e-05  4.546974e-02  8.585464e-05
 2.343673e-04   2.447854e-04   2.552035e-04  2.373334e-02  4.270135e-05  5.042653e-02  9.072811e-05
 2.552035e-04   2.665479e-04   2.778922e-04  2.650907e-02  4.542066e-05  5.632418e-02  9.650586e-05
 2.778922e-04   2.902451e-04   3.025980e-04  2.933513e-02  4.808564e-05  6.232874e-02  1.021682e-04
 3.025980e-04   3.160492e-04   3.295003e-04  3.239657e-02  5.084436e-05  6.883342e-02  1.080297e-04
 3.295003e-04   3.441473e-04   3.587943e-04  3.575567e-02  5.377291e-05  7.597053e-02  1.142520e-04
 3.587943e-04   3.747434e-04   3.906926e-04  3.939721e-02  5.686686e-05  8.370776e-02  1.208257e-04
 3.906926e-04   4.080597e-04   4.254269e-04  4.309098e-02  5.996069e-05  9.155596e-02  1.273993e-04
 4.254269e-04   4.443380e-04   4.632491e-04  4.717625e-02  6.322937e-05  1.002360e-01  1.343443e-04
 4.632491e-04   4.838415e-04   5.044339e-04  5.132476e-02  6.641437e-05  1.090504e-01  1.411115e-04
 5.044339e-04   5.268571e-04   5.492803e-04  5.589120e-02  6.999207e-05  1.187528e-01  1.487131e-04
 5.492803e-04   5.736970e-04   5.981136e-04  6.040030e-02  7.335618e-05  1.283333e-01  1.558608e-04
 5.981136e-04   6.247011e-04   6.512885e-04  6.534520e-02  7.690739e-05  1.388398e-01  1.634061e-04
 6.512885e-04   6.802396e-04   7.091908e-04  7.031917e-02  8.064678e-05  1.494081e-01  1.713513e-04
 7.091908e-04   7.407159e-04   7.722409e-04  7.561193e-02  8.447957e-05  1.606537e-01  1.794948e-04
 7.722409e-04   8.065687e-04   8.408964e-04  8.092023e-02  8.830646e-05  1.719323e-01  1.876259e-04
 8.408964e-04   8.782761e-04   9.156557e-04  8.658318e-02  9.227719e-05  1.839644e-01  1.960625e-04
 9.156557e-04   9.563585e-04   9.970614e-04  9.221319e-02  9.630836e-05  1.959266e-01  2.046276e-04
 9.970614e-04   1.041383e-03   1.085704e-03  9.804903e-02  1.004621e-04  2.083260e-01  2.134531e-04
 1.085704e-03   1.133966e-03   1.182228e-03  1.039689e-01  1.047633e-04  2.209041e-01  2.225921e-04
 1.182228e-03   1.234781e-03   1.287333e-03  1.099478e-01  1.088477e-04  2.336074e-01  2.312702e-04
 1.287333e-03   1.344558e-03   1.401783e-03  1.160256e-01  1.132254e-04  2.465210e-01  2.405715e-04
 1.401783e-03   1.464095e-03   1.526407e-03  1.217589e-01  1.173538e-04  2.587027e-01  2.493431e-04
 1.526407e-03   1.594259e-03   1.662111e-03  1.278225e-01  1.216493e-04  2.715862e-01  2.584699e-04
 1.662111e-03   1.735996e-03   1.809880e-03  1.337439e-01  1.258918e-04  2.841674e-01  2.674839e-04
 1.809880e-03   1.890333e-03   1.970786e-03  1.395530e-01  1.303376e-04  2.965101e-01  2.769300e-04
 1.970786e-03   2.058392e-03   2.145997e-03  1.453951e-01  1.344993e-04  3.089228e-01  2.857723e-04
 2.145997e-03   2.241392e-03   2.336786e-03  1.513959e-01  1.392563e-04  3.216728e-01  2.958796e-04
 2.336786e-03   2.440661e-03   2.544536e-03  1.565630e-01  1.432614e-04  3.326514e-01  3.043894e-04
 2.544536e-03   2.657646e-03   2.770756e-03  1.623306e-01  1.481628e-04  3.449060e-01  3.148033e-04
 2.770756e-03   2.893922e-03   3.017088e-03  1.675259e-01  1.522105e-04  3.559445e-01  3.234036e-04
 3.017088e-03   3.151204e-03   3.285320e-03  1.722835e-01  1.562308e-04  3.660530e-01  3.319455e-04
 3.285320e-03   3.431360e-03   3.577399e-03  1.772971e-01  1.604954e-04  3.767054e-01  3.410066e-04
 3.577399e-03   3.736422e-03   3.895445e-03  1.819642e-01  1.647193e-04  3.866217e-01  3.499812e-04
 3.895445e-03   4.068606e-03   4.241767e-03  1.865883e-01  1.689537e-04  3.964467e-01  3.589781e-04
 4.241767e-03   4.430323e-03   4.618878e-03  1.903362e-01  1.726973e-04  4.044098e-01  3.669321e-04
 4.618878e-03   4.824197e-03   5.029516e-03  1.943832e-01  1.764851e-04  4.130085e-01  3.749803e-04
 5.029516e-03   5.253089e-03   5.476662e-03  1.976553e-01  1.805386e-04  4.199607e-01  3.835928e-04
 5.476662e-03   5.720111e-03   5.963560e-03  2.012162e-01  1.844646e-04  4.275266e-01  3.919344e-04
 5.963560e-03   6.228653e-03   6.493746e-03  2.038587e-01  1.879011e-04  4.331413e-01  3.992358e-04
 6.493746e-03   6.782407e-03   7.071068e-03  2.065946e-01  1.916334e-04  4.389543e-01  4.071661e-04
 7.071068e-03   7.385392e-03   7.699716e-03  2.092506e-01  1.951578e-04  4.445975e-01  4.146543e-04
 7.699716e-03   8.041985e-03   8.384254e-03  2.109150e-01  1.979470e-04  4.481339e-01  4.205807e-04
 8.384254e-03   8.756951e-03   9.129649e-03  2.124774e-01  2.015512e-04  4.514536e-01  4.282384e-04
 9.129649e-03   9.535482e-03   9.941314e-03  2.136765e-01  2.042614e-04  4.540012e-01  4.339969e-04
 9.941314e-03   1.038323e-02   1.082514e-02  2.148804e-01  2.071063e-04  4.565593e-01  4.400415e-04
 1.082514e-02   1.130634e-02   1.178754e-02  2.148283e-01  2.092955e-04  4.564484e-01  4.446928e-04
 1.178754e-02   1.231152e-02   1.283550e-02  2.154814e-01  2.122494e-04  4.578360e-01  4.509690e-04
 1.283550e-02   1.340607e-02   1.397663e-02  2.149103e-01  2.140673e-04  4.566227e-01  4.548315e-04
 1.397663e-02   1.459793e-02   1.521922e-02  2.149252e-01  2.168248e-04  4.566544e-01  4.606904e-04
 1.521922e-02   1.589574e-02   1.657227e-02  2.134924e-01  2.178884e-04  4.536102e-01  4.629502e-04
 1.657227e-02   1.730894e-02   1.804562e-02  2.121546e-01  2.198407e-04  4.507677e-01  4.670984e-04
 1.804562e-02   1.884778e-02   1.964995e-02  2.112550e-01  2.212975e-04  4.488563e-01  4.701937e-04
 1.964995e-02   2.052343e-02   2.139691e-02  2.091917e-01  2.233113e-04  4.444723e-01  4.744724e-04
 2.139691e-02   2.234805e-02   2.329919e-02  2.070182e-01  2.250488e-04  4.398542e-01  4.781641e-04
 2.329919e-02   2.433489e-02   2.537059e-02  2.046565e-01  2.254665e-04  4.348364e-01  4.790516e-04
 2.537059e-02   2.649836e-02   2.762614e-02  2.015203e-01  2.251872e-04  4.281729e-01  4.784581e-04
 2.762614e-02   2.885418e-02   3.008222e-02  1.986722e-01  2.267207e-04  4.221214e-01  4.817164e-04
 3.008222e-02   3.141944e-02   3.275666e-02  1.950461e-01  2.270069e-04  4.144171e-01  4.823245e-04
 3.275666e-02   3.421276e-02   3.566887e-02  1.916364e-01  2.275357e-04  4.071723e-01  4.834480e-04
 3.566887e-02   3.725442e-02   3.883998e-02  1.879536e-01  2.274074e-04  3.993474e-01  4.831754e-04
 3.883998e-02   4.056650e-02   4.229302e-02  1.833818e-01  2.265364e-04  3.896338e-01  4.813247e-04
 4.229302e-02   4.417304e-02   4.605305e-02  1.787246e-01  2.259071e-04  3.797385e-01  4.799877e-04
 4.605305e-02   4.810021e-02   5.014736e-02  1.740581e-01  2.247961e-04  3.698235e-01  4.776273e-04
 5.014736e-02   5.237652e-02   5.460568e-02  1.695774e-01  2.242236e-04  3.603033e-01  4.764107e-04
 5.460568e-02   5.703302e-02   5.946036e-02  1.642270e-01  2.228192e-04  3.489353e-01  4.734270e-04
 5.946036e-02   6.210350e-02   6.474664e-02  1.593769e-01  2.210081e-04  3.386301e-01  4.695789e-04
 6.474664e-02   6.762476e-02   7.050289e-02  1.541032e-01  2.193590e-04  3.274252e-01  4.660749e-04
 7.050289e-02   7.363689e-02   7.677089e-02  1.485566e-01  2.174742e-04  3.156402e-01  4.620702e-04
 7.677089e-02   8.018353e-02   8.359616e-02  1.428599e-01  2.139335e-04  3.035362e-01  4.545473e-04
 8.359616e-02   8.731218e-02   9.102821e-02  1.376972e-01  2.123554e-04  2.925670e-01  4.511944e-04
 9.102821e-02   9.507461e-02   9.912101e-02  1.314249e-01  2.102654e-04  2.792401e-01  4.467536e-04
 9.912101e-02   1.035271e-01   1.079333e-01  1.254906e-01  2.060292e-04  2.666315e-01  4.377529e-04
 1.079333e-01   1.127312e-01   1.175290e-01  1.187220e-01  2.018563e-04  2.522501e-01  4.288866e-04
 1.175290e-01   1.227534e-01   1.279778e-01  1.124784e-01  1.985319e-04  2.389844e-01  4.218233e-04
 1.279778e-01   1.336667e-01   1.393556e-01  1.058412e-01  1.943360e-04  2.248822e-01  4.129081e-04
 1.393556e-01   1.455503e-01   1.517449e-01  9.887246e-02  1.887609e-04  2.100756e-01  4.010628e-04
 1.517449e-01   1.584903e-01   1.652357e-01  9.239452e-02  1.837033e-04  1.963118e-01  3.903169e-04
 1.652357e-01   1.725808e-01   1.799259e-01  8.515769e-02  1.783503e-04  1.809357e-01  3.789432e-04
 1.799259e-01   1.879240e-01   1.959220e-01  7.782340e-02  1.714788e-04  1.653524e-01  3.643432e-04
 1.959220e-01   2.046312e-01   2.133404e-01  7.021269e-02  1.642357e-04  1.491818e-01  3.489537e-04
 2.133404e-01   2.228238e-01   2.323072e-01  6.233415e-02  1.566401e-04  1.324422e-01  3.328153e-04
 2.323072e-01   2.426338e-01   2.529603e-01  5.369600e-02  1.437232e-04  1.140886e-01  3.053706e-04
 2.529603e-01   2.642049e-01   2.754496e-01  4.418658e-02  1.316627e-04  9.388381e-02  2.797454e-04
 2.754496e-01   2.876939e-01   2.999382e-01  3.331575e-02  1.167320e-04  7.078641e-02  2.480220e-04
 2.999382e-01   3.132711e-01   3.266040e-01  2.035472e-02  9.331493e-05  4.324795e-02  1.982674e-04
 3.266040e-01   3.411222e-01   3.556405e-01  6.174774e-03  5.487374e-05  1.311962e-02  1.165909e-04
 3.556405e-01   3.714495e-01   3.872585e-01  1.029364e-03  2.394577e-05  2.187104e-03  5.087788e-05
 3.872585e-01   4.044729e-01   4.216874e-01  1.323653e-04  8.349091e-06  2.812383e-04  1.773942e-05
 4.216874e-01   4.404323e-01   4.591772e-01  3.161327e-06  1.196998e-06  6.716912e-06  2.543278e-06
 4.591772e-01   4.795886e-01   5.000000e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> Tables/thrustkT10TeVkT1.dat <==
%  Thrust distribution * (1-T)
 1.000000e-04   1.044452e-04   1.088904e-04  2.422602e-03  3.077355e-05  5.147334e-03  6.538496e-05
 1.088904e-04   1.137308e-04   1.185713e-04  2.853489e-03  3.333899e-05  6.062845e-03  7.083578e-05
 1.185713e-04   1.238420e-04   1.291127e-04  3.386252e-03  3.775221e-05  7.194815e-03  8.021260e-05
 1.291127e-04   1.348521e-04   1.405914e-04  3.876293e-03  4.111987e-05  8.236010e-03  8.736793e-05
 1.405914e-04   1.468410e-04   1.530906e-04  4.529739e-03  4.475637e-05  9.624395e-03  9.509443e-05
 1.530906e-04   1.598958e-04   1.667010e-04  5.363937e-03  5.015455e-05  1.139683e-02  1.065640e-04
 1.667010e-04   1.741112e-04   1.815214e-04  6.300074e-03  5.355484e-05  1.338585e-02  1.137887e-04
 1.815214e-04   1.895904e-04   1.976595e-04  7.199379e-03  5.910246e-05  1.529661e-02  1.255758e-04
 1.976595e-04   2.064458e-04   2.152322e-04  8.369864e-03  6.451371e-05  1.778356e-02  1.370731e-04
 2.152322e-04   2.247998e-04   2.343673e-04  9.616558e-03  7.162666e-05  2.043243e-02  1.521861e-04
 2.343673e-04   2.447854e-04   2.552035e-04  1.105459e-02  7.814463e-05  2.348783e-02  1.660349e-04
 2.552035e-04   2.665479e-04   2.778922e-04  1.301731e-02  8.613992e-05  2.765805e-02  1.830226e-04
 2.778922e-04   2.902451e-04   3.025980e-04  1.473734e-02  9.292859e-05  3.131262e-02  1.974466e-04
 3.025980e-04   3.160492e-04   3.295003e-04  1.682097e-02  1.026613e-04  3.573974e-02  2.181257e-04
 3.295003e-04   3.441473e-04   3.587943e-04  1.936575e-02  1.119944e-04  4.114666e-02  2.379560e-04
 3.587943e-04   3.747434e-04   3.906926e-04  2.198982e-02  1.219763e-04  4.672205e-02  2.591647e-04
 3.906926e-04   4.080597e-04   4.254269e-04  2.497087e-02  1.324183e-04  5.305594e-02  2.813509e-04
 4.254269e-04   4.443380e-04   4.632491e-04  2.820613e-02  1.462466e-04  5.992993e-02  3.107320e-04
 4.632491e-04   4.838415e-04   5.044339e-04  3.185210e-02  1.596582e-04  6.767658e-02  3.392279e-04
 5.044339e-04   5.268571e-04   5.492803e-04  3.554807e-02  1.720656e-04  7.552945e-02  3.655899e-04
 5.492803e-04   5.736970e-04   5.981136e-04  3.975820e-02  1.867582e-04  8.447477e-02  3.968076e-04
 5.981136e-04   6.247011e-04   6.512885e-04  4.440788e-02  2.037284e-04  9.435401e-02  4.328644e-04
 6.512885e-04   6.802396e-04   7.091908e-04  4.927206e-02  2.204596e-04  1.046890e-01  4.684134e-04
 7.091908e-04   7.407159e-04   7.722409e-04  5.490862e-02  2.362789e-04  1.166651e-01  5.020248e-04
 7.722409e-04   8.065687e-04   8.408964e-04  6.009372e-02  2.524594e-04  1.276819e-01  5.364038e-04
 8.408964e-04   8.782761e-04   9.156557e-04  6.554869e-02  2.706619e-04  1.392722e-01  5.750788e-04
 9.156557e-04   9.563585e-04   9.970614e-04  7.237406e-02  2.925570e-04  1.537741e-01  6.215996e-04
 9.970614e-04   1.041383e-03   1.085704e-03  7.820164e-02  3.162148e-04  1.661560e-01  6.718657e-04
 1.085704e-03   1.133966e-03   1.182228e-03  8.446021e-02  3.386407e-04  1.794537e-01  7.195144e-04
 1.182228e-03   1.234781e-03   1.287333e-03  9.060500e-02  3.554663e-04  1.925096e-01  7.552638e-04
 1.287333e-03   1.344558e-03   1.401783e-03  9.833343e-02  3.809048e-04  2.089303e-01  8.093134e-04
 1.401783e-03   1.464095e-03   1.526407e-03  1.053034e-01  4.028263e-04  2.237395e-01  8.558902e-04
 1.526407e-03   1.594259e-03   1.662111e-03  1.126028e-01  4.312218e-04  2.392487e-01  9.162226e-04
 1.662111e-03   1.735996e-03   1.809880e-03  1.195918e-01  4.657596e-04  2.540983e-01  9.896054e-04
 1.809880e-03   1.890333e-03   1.970786e-03  1.276268e-01  4.774992e-04  2.711702e-01  1.014549e-03
 1.970786e-03   2.058392e-03   2.145997e-03  1.339664e-01  5.095185e-04  2.846402e-01  1.082581e-03
 2.145997e-03   2.241392e-03   2.336786e-03  1.416004e-01  5.344637e-04  3.008603e-01  1.135582e-03
 2.336786e-03   2.440661e-03   2.544536e-03  1.498842e-01  5.606677e-04  3.184609e-01  1.191258e-03
 2.544536e-03   2.657646e-03   2.770756e-03  1.570447e-01  6.024133e-04  3.336750e-01  1.279955e-03
 2.770756e-03   2.893922e-03   3.017088e-03  1.632884e-01  6.117444e-04  3.469409e-01  1.299781e-03
 3.017088e-03   3.151204e-03   3.285320e-03  1.689066e-01  6.471516e-04  3.588780e-01  1.375011e-03
 3.285320e-03   3.431360e-03   3.577399e-03  1.747620e-01  6.705190e-04  3.713190e-01  1.424660e-03
 3.577399e-03   3.736422e-03   3.895445e-03  1.820563e-01  6.992444e-04  3.868174e-01  1.485694e-03
 3.895445e-03   4.068606e-03   4.241767e-03  1.881120e-01  7.376231e-04  3.996840e-01  1.567237e-03
 4.241767e-03   4.430323e-03   4.618878e-03  1.940769e-01  7.640627e-04  4.123578e-01  1.623414e-03
 4.618878e-03   4.824197e-03   5.029516e-03  2.000115e-01  7.880274e-04  4.249671e-01  1.674332e-03
 5.029516e-03   5.253089e-03   5.476662e-03  2.038102e-01  8.151140e-04  4.330381e-01  1.731883e-03
 5.476662e-03   5.720111e-03   5.963560e-03  2.092452e-01  8.443321e-04  4.445860e-01  1.793963e-03
 5.963560e-03   6.228653e-03   6.493746e-03  2.108723e-01  8.604448e-04  4.480430e-01  1.828198e-03
 6.493746e-03   6.782407e-03   7.071068e-03  2.165777e-01  9.026660e-04  4.601654e-01  1.917906e-03
 7.071068e-03   7.385392e-03   7.699716e-03  2.182856e-01  9.328101e-04  4.637944e-01  1.981954e-03
 7.699716e-03   8.041985e-03   8.384254e-03  2.224260e-01  9.670874e-04  4.725913e-01  2.054783e-03
 8.384254e-03   8.756951e-03   9.129649e-03  2.240948e-01  9.955909e-04  4.761372e-01  2.115345e-03
 9.129649e-03   9.535482e-03   9.941314e-03  2.279237e-01  9.983204e-04  4.842726e-01  2.121144e-03
 9.941314e-03   1.038323e-02   1.082514e-02  2.282844e-01  1.052778e-03  4.850388e-01  2.236851e-03
 1.082514e-02   1.130634e-02   1.178754e-02  2.279009e-01  1.023791e-03  4.842240e-01  2.175261e-03
 1.178754e-02   1.231152e-02   1.283550e-02  2.288727e-01  1.054563e-03  4.862888e-01  2.240643e-03
 1.283550e-02   1.340607e-02   1.397663e-02  2.314938e-01  1.082493e-03  4.918578e-01  2.299988e-03
 1.397663e-02   1.459793e-02   1.521922e-02  2.333395e-01  1.085418e-03  4.957795e-01  2.306202e-03
 1.521922e-02   1.589574e-02   1.657227e-02  2.292901e-01  1.110722e-03  4.871758e-01  2.359965e-03
 1.657227e-02   1.730894e-02   1.804562e-02  2.279957e-01  1.105919e-03  4.844254e-01  2.349760e-03
 1.804562e-02   1.884778e-02   1.964995e-02  2.277581e-01  1.134950e-03  4.839205e-01  2.411443e-03
 1.964995e-02   2.052343e-02   2.139691e-02  2.261256e-01  1.186449e-03  4.804521e-01  2.520864e-03
 2.139691e-02   2.234805e-02   2.329919e-02  2.205454e-01  1.162062e-03  4.685956e-01  2.469049e-03
 2.329919e-02   2.433489e-02   2.537059e-02  2.196990e-01  1.141190e-03  4.667973e-01  2.424701e-03
 2.537059e-02   2.649836e-02   2.762614e-02  2.178169e-01  1.203881e-03  4.627984e-01  2.557901e-03
 2.762614e-02   2.885418e-02   3.008222e-02  2.159190e-01  1.218347e-03  4.587659e-01  2.588639e-03
 3.008222e-02   3.141944e-02   3.275666e-02  2.121171e-01  1.256257e-03  4.506879e-01  2.669185e-03
 3.275666e-02   3.421276e-02   3.566887e-02  2.083796e-01  1.189914e-03  4.427468e-01  2.528225e-03
 3.566887e-02   3.725442e-02   3.883998e-02  2.018374e-01  1.250678e-03  4.288465e-01  2.657333e-03
 3.883998e-02   4.056650e-02   4.229302e-02  1.970160e-01  1.327754e-03  4.186025e-01  2.821097e-03
 4.229302e-02   4.417304e-02   4.605305e-02  1.928389e-01  1.303867e-03  4.097273e-01  2.770343e-03
 4.605305e-02   4.810021e-02   5.014736e-02  1.872612e-01  1.238206e-03  3.978764e-01  2.630833e-03
 5.014736e-02   5.237652e-02   5.460568e-02  1.873240e-01  1.223876e-03  3.980097e-01  2.600385e-03
 5.460568e-02   5.703302e-02   5.946036e-02  1.801382e-01  1.222724e-03  3.827419e-01  2.597937e-03
 5.946036e-02   6.210350e-02   6.474664e-02  1.712082e-01  1.225838e-03  3.637683e-01  2.604555e-03
 6.474664e-02   6.762476e-02   7.050289e-02  1.667703e-01  1.216760e-03  3.543389e-01  2.585267e-03
 7.050289e-02   7.363689e-02   7.677089e-02  1.611192e-01  1.370963e-03  3.423320e-01  2.912904e-03
 7.677089e-02   8.018353e-02   8.359616e-02  1.565106e-01  1.224392e-03  3.325401e-01  2.601482e-03
 8.359616e-02   8.731218e-02   9.102821e-02  1.463214e-01  1.145256e-03  3.108911e-01  2.433340e-03
 9.102821e-02   9.507461e-02   9.912101e-02  1.396806e-01  1.173430e-03  2.967811e-01  2.493201e-03
 9.912101e-02   1.035271e-01   1.079333e-01  1.366532e-01  1.262312e-03  2.903489e-01  2.682050e-03
 1.079333e-01   1.127312e-01   1.175290e-01  1.280383e-01  1.162052e-03  2.720445e-01  2.469027e-03
 1.175290e-01   1.227534e-01   1.279778e-01  1.226361e-01  1.274733e-03  2.605665e-01  2.708442e-03
 1.279778e-01   1.336667e-01   1.393556e-01  1.166239e-01  1.083082e-03  2.477924e-01  2.301239e-03
 1.393556e-01   1.455503e-01   1.517449e-01  1.109460e-01  1.193088e-03  2.357284e-01  2.534969e-03
 1.517449e-01   1.584903e-01   1.652357e-01  1.022926e-01  1.082154e-03  2.173425e-01  2.299266e-03
 1.652357e-01   1.725808e-01   1.799259e-01  9.460202e-02  1.054439e-03  2.010021e-01  2.240379e-03
 1.799259e-01   1.879240e-01   1.959220e-01  9.025658e-02  1.029904e-03  1.917693e-01  2.188251e-03
 1.959220e-01   2.046312e-01   2.133404e-01  7.969835e-02  9.437629e-04  1.693361e-01  2.005225e-03
 2.133404e-01   2.228238e-01   2.323072e-01  7.314625e-02  9.257101e-04  1.554148e-01  1.966868e-03
 2.323072e-01   2.426338e-01   2.529603e-01  6.051313e-02  8.912571e-04  1.285730e-01  1.893666e-03
 2.529603e-01   2.642049e-01   2.754496e-01  5.159295e-02  8.877707e-04  1.096202e-01  1.886258e-03
 2.754496e-01   2.876939e-01   2.999382e-01  3.989055e-02  7.006205e-04  8.475597e-02  1.488617e-03
 2.999382e-01   3.132711e-01   3.266040e-01  2.570669e-02  5.478149e-04  5.461935e-02  1.163950e-03
 3.266040e-01   3.411222e-01   3.556405e-01  7.675334e-03  3.317737e-04  1.630788e-02  7.049240e-04
 3.556405e-01   3.714495e-01   3.872585e-01  1.300514e-03  1.302833e-04  2.763218e-03  2.768145e-04
 3.872585e-01   4.044729e-01   4.216874e-01  1.283841e-04  2.853692e-05  2.727794e-04  6.063277e-05
 4.216874e-01   4.404323e-01   4.591772e-01  1.083111e-05  3.442125e-06  2.301299e-05  7.313527e-06
 4.591772e-01   4.795886e-01   5.000000e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00


